Edge-Path Bundling: A Less Ambiguous Edge Bundling Approach

Edge bundling techniques cluster edges with similar attributes (i.e. similarity in direction and proximity) together to reduce the visual clutter. All edge bundling techniques to date implicitly or explicitly cluster groups of individual edges, or parts of them, together based on these attributes. These clusters can result in ambiguous connections that do not exist in the data. Confluent drawings of networks do not have these ambiguities, but require the layout to be computed as part of the bundling process. We devise a new bundling method, Edge-Path bundling, to simplify edge clutter while greatly reducing ambiguities compared to previous bundling techniques. Edge-Path bundling takes a layout as input and clusters each edge along a weighted, shortest path to limit its deviation from a straight line. Edge-Path bundling does not incur independent edge ambiguities typically seen in all edge bundling methods, and the level of bundling can be tuned through shortest path distances, Euclidean distances, and combinations of the two. Also, directed edge bundling naturally emerges from the model. Through metric evaluations, we demonstrate the advantages of Edge-Path bundling over other techniques.

==> PB_Overleaf (copy)/old.tex.txt <==
% $Id: template.tex 11 2007-04-03 22:25:53Z jpeltier $

\documentclass[journal]{vgtc}                          % final (conference style)
%\documentclass[review]{vgtc}                 % review
%\documentclass[widereview]{vgtc}             % wide-spaced review
%\documentclass[preprint]{vgtc}               % preprint
%\documentclass[electronic]{vgtc}             % electronic version

%% Uncomment one of the lines above depending on where your paper is
%% in the conference process. ``review'' and ``widereview'' are for review
%% submission, ``preprint'' is for pre-publication, and the final version
%% doesn't use a specific qualifier. Further, ``electronic'' includes
%% hyperreferences for more convenient online viewing.

%% Please use one of the ``review'' options in combination with the
%% assigned online id (see below) ONLY if your paper uses a double blind
%% review process. Some conferences, like IEEE Vis and InfoVis, have NOT
%% in the past.

%% Figures should be in CMYK or Grey scale format, otherwise, colour 
%% shifting may occur during the printing process.

%% These few lines make a distinction between latex and pdflatex calls and they
%% bring in essential packages for graphics and font handling.
%% Note that due to the \DeclareGraphicsExtensions{} call it is no longer necessary
%% to provide the the path and extension of a graphics file:
%% \includegraphics{diamondrule} is completely sufficient.
%%
\ifpdf%                                % if we use pdflatex
  \pdfoutput=1\relax                   % create PDFs from pdfLaTeX
  \pdfcompresslevel=9                  % PDF Compression
  \pdfoptionpdfminorversion=7          % create PDF 1.7
  \ExecuteOptions{pdftex}
  \usepackage{graphicx}                % allow us to embed graphics files
  \DeclareGraphicsExtensions{.pdf,.png,.jpg,.jpeg} % for pdflatex we expect .pdf, .png, or .jpg files
\else%                                 % else we use pure latex
  \ExecuteOptions{dvips}
  \usepackage{graphicx}                % allow us to embed graphics files
  \DeclareGraphicsExtensions{.eps}     % for pure latex we expect eps files
\fi%

%% it is recomended to use ``\autoref{sec:bla}'' instead of ``Fig.~\ref{sec:bla}''
\graphicspath{{figures/}{pictures/}{images/}{./}} % where to search for the images

\usepackage{microtype}                 % use micro-typography (slightly more compact, better to read)
\PassOptionsToPackage{warn}{textcomp}  % to address font issues with \textrightarrow
\usepackage{textcomp}                  % use better special symbols
\usepackage{mathptmx}                  % use matching math font
\usepackage{times}                     % we use Times as the main font
\renewcommand*\ttdefault{txtt}         % a nicer typewriter font
\usepackage{cite}                      % needed to automatically sort the references
\usepackage{tabu}                      % only used for the table example
\usepackage{booktabs}                  % only used for the table example
\usepackage{subfigure}
\usepackage{amsmath,amssymb}
\usepackage[ruled,noend,noline]{algorithm2e}
%\usepackage{algpseudocode}
%% We encourage the use of mathptmx for consistent usage of times font
%% throughout the proceedings. However, if you encounter conflicts
%% with other math-related packages, you may want to disable it.

\usepackage{todonotes}
\newcommand{\martin}[1]{\todo[inline,color=blue!30]{MN: #1}}
\newcommand{\markus}[1]{\todo[inline,color=yellow!30]{MW: #1}}
\newcommand{\dan}[1]{\todo[inline,color=green!30]{DA (Dan): #1}}
\newcommand{\jaakko}[1]{\todo[inline,color=cyan!30]{JP (Jaakko): #1}}

%% If you are submitting a paper to a conference for review with a double
%% blind reviewing process, please replace the value ``0'' below with your
%% OnlineID. Otherwise, you may safely leave it at ``0''.
\onlineid{1368}

%% declare the category of your paper, only shown in review mode
\vgtccategory{Research}

%% allow for this line if you want the electronic option to work properly
\vgtcinsertpkg

%% In preprint mode you may define your own headline.
%\preprinttext{To appear in an IEEE VGTC sponsored conference.}

%% Paper title.

\title{Edge-Path Bundling:  A Less Ambiguous Edge Bundling Approach}

%% This is how authors are specified in the conference style

%% Author and Affiliation (single author).
%%\author{Roy G. Biv\thanks{e-mail: roy.g.biv@aol.com}}
%%\affiliation{\scriptsize Allied Widgets Research}

%% Author and Affiliation (multiple authors with single affiliations).
%%\author{Roy G. Biv\thanks{e-mail: roy.g.biv@aol.com} %
%%\and Ed Grimley\thanks{e-mail:ed.grimley@aol.com} %
%%\and Martha Stewart\thanks{e-mail:martha.stewart@marthastewart.com}}
%%\affiliation{\scriptsize Martha Stewart Enterprises \\ Microsoft Research}

\author{Submission ID 1368}

% %% Author and Affiliation (multiple authors with multiple affiliations)
% \author{Markus Wallinger\thanks{e-mail: mwallinger@ac.tuwien.ac.at}\\ %
%         \scriptsize TU Wien 
% \and 
% Daniel Archambault\thanks{e-mail:d.w.archambault@swansea.ac.uk}\\ %
%      \scriptsize Swansea University
% \and David Auber\thanks{e-mail: auber@labri.fr}\\ %
%      \scriptsize University of Bordeaux%
% \and Martin Nöllenburg\thanks{e-mail:noellenburg@ac.tuwien.ac.at}\\ %
%      \scriptsize TU Wien %
% \and Jaakko Peltonen\thanks{e-mail:jaakko.peltonen@tuni.fi}\\ %
%      \scriptsize Tampere University }

%% A teaser figure can be included as follows, but is not recommended since
%% the space is now taken up by a full width abstract.
%\teaser{
%  \includegraphics[width=1.5in]{sample.eps}
%  \caption{Lookit! Lookit!}
%}

% \teaser{
%   \centering
%       \subfigure[Edge-Path Bundling]{\label{fig:teaserEPB}\includegraphics[width=0.49\linewidth]{figures/airlines/epb.png}}
%       \subfigure[Force-based]{\label{fig:teaserFB}\includegraphics[width=0.49\linewidth]{figures/airlines/forcebased.png}}
%       \subfigure[Winding Roads]{\label{fig:teaserWR}\includegraphics[width=0.49\linewidth]{figures/airlines/windingroads.png}}
%       \subfigure[KDEEB]{\label{fig:teaserKDEEB}\includegraphics[width=0.49\linewidth]{figures/airlines/kdeeb.png}}
%   \caption{\textbf{Our excellent, amazing, fantastic teaser image. } Should show the advantage of our approach.  I'm thinking a small multiples of airlines under various bundling approaches pointing out differences.  We can update the introduction to walk a reader through this in a paragraph
%   \markus{I also have this in color.}}
%   \label{fig:teaser}
% }

\teaser{
  \centering
      \subfigure[Straight Line Drawing]{\label{fig:teaserSL}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/straight_angle.png}}
      \subfigure[Force-directed]{\label{fig:teaserFB}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/forcebased_angle.png}}
      \subfigure[KDEEB]{\label{fig:teaserKDEEB}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/kdeeb_angle.png}}
        \subfigure[Winding Roads]{\label{fig:teaserWR}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/wr_angle.png}}
      \subfigure[Edge-Path Bundling]{\label{fig:teaserEPB}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/epb_angle_U.png}}
      \subfigure[Edge-Path Bundling Directed]{\label{fig:teaserEPBDir}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/epb_angle.png}}
  \caption{Edge bundling of the migrations dataset.  {\bf (a)} Straight line drawing.  {\bf (b)} Force-directed edge bundling aggregates edges well, but overaggregates at the centre of the drawing making it difficult to see patterns in the east-west flow (red bundle). {\bf (c)} KDEEB has a similar drawback at the centre of the map.  {\bf (d)} Winding roads divides this structure into several smaller flows, but these smaller flows may not be necessarily related to graph structure.  {\bf (e)} Edge-path bundling is able to distinguish between several flows that reflect paths in the underlying graph.  {\bf (f)} When edge direction is considered, the algorithm is able to further subdivide these flows based on direction.}
  \label{fig:teaser}
}

%% Abstract section.
\abstract{%
Edge bundling techniques cluster edges with similar attributes (i.e. similarity in direction and proximity) together to reduce the visual clutter.  All edge bundling techniques to date cluster groups of individual edges together based on these attributes.  These clusters can result in ambiguous connections that do not exist in the data.  Confluent drawings of networks do not have these ambiguous cases, but require the layout to be computed as part of the bundling process.  We devise a new bundling method, edge-path bundling, to simplify edge clutter while greatly reducing ambiguities compared to previous bundling techniques.  Edge-path bundling takes a layout as input and clusters each edge along a weighted, shortest path to limit its deviation from a straight line.  Edge-path bundling does not incur independent edge ambiguities typically seen in all edge bundling methods, and the level of bundling can be tuned through shortest path distances, Euclidean distances, and combinations of the two.  Also, directed edge bundling naturally emerges from the model.  Through metric evaluations, we demonstrate clear advantages of edge-path bundling over the major categories of edge bundling techniques. 
} % end of abstract

%% ACM Computing Classification System (CCS). 
%% See <http://www.acm.org/class/1998/> for details.
%% The ``\CCScat'' command takes four arguments.

\CCScatlist{ 

}

%% Copyright space is enabled by default as required by guidelines.
%% It is disabled by the 'review' option or via the following command:
% \nocopyrightspace

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%% START OF THE PAPER %%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{document}

%% The ``\maketitle'' command must be the first command after the
%% ``\begin{document}'' command. It prepares and prints the title block.

%% the only exception to this rule is the \firstsection command
%\firstsection{Introduction}

\maketitle

\section{Introduction} %for journal use above \firstsection{..} instead
Since its introduction~\cite{holten_2006}, edge bundling approaches cluster groups of individual edges together based on similar properties.  The original paper required a hierarchy to be imposed on top of the network, but quickly afterwards many techniques were developed to bundle edges with attributes in common~\cite{lhuillier_2017} (e.g. proximity and movement in the same direction~\cite{cui_2008,holten_2009,lambert_2010,telea_2010}) (see Fig.~\ref{fig:teaser}). However, all of these approaches considered clusters of edges as the primitive for bundling, leading to a particular type of ambiguity shown in Fig.~\ref{fig:ambcase} and called the {\it independent edge ambiguity}: two edges that are not connected can be clustered together leading to the perception of false adjacencies that do not exist in the underlying graph.

%\jaakko{Do we need to emphasize here/later that 'not connected' means 1-step or multi-step connections?}
%\martin{can we give a name to this type of ambiguity? always referring to "ambiguity of Fig.2(a)" doesn't seem right. What about independent edge ambiguity? other suggestions?}

Confluent drawings~\cite{dickerson_2005} considered a very similar problem, and clustered edges based on their participation in bicliques.  Therefore, confluent drawings do not suffer from independent edge ambiguities.  However, confluent drawings bundle graphs significantly less, leaving much edge clutter on-screen.  Also, these approaches compute both the layout of the network and the bundling simultaneously.  There have been a number of attempts to relax the strict constraints of confluent drawings to move towards unambiguous bundling~\cite{bach_2016,zheng_2021}, but all approaches still require the layout to be computed alongside the bundling.

In all such approaches, groups of edges with similar attributes (typically, edge slope and proximity) are bundled together if they are aligned well.  However, when clustering these edges, the underlying graph structure is not fully considered.  In Fig.~\ref{fig:teaser}, the straight line drawing and three popular bundling approaches are shown.  Force-directed edge bundling~\cite{holten_2009} and KDEEB~\cite{hurter_2012} greatly simplify the edge clutter clearly revealing the direction of flows.  This is particularly visible in the east-west flows of the network (the red edges) at the centre of the drawing.  However, unrelated edges can be pulled together into a cluster causing ambiguity in the patterns of connections.  Grid-based techniques, such a winding roads~\cite{lambert_2010}, divide the edges into much smaller bundles, but these bundles can contain unrelated edges.  The approach presented in this paper, edge-path bundling, clusters edges with paths between their endpoints.  Therefore, unrelated edges will not be bundled and all bundles reflect an underlying path in the graph.  In the undirected version, it is now clear that the central flow divides into two: one that heads towards the great lakes region and another towards Texas.  Further detail is also visible on the east coast and the great lakes region not visible in the other diagrams.  Directed edge-path bundling reveals that these bundles actually consist of three main streams indicated in red.  In the straight line drawing, these flows are somewhat visible, but the pattern is not revealed by any other technique except directed edge-path bundling; in particular, the flow from California to Texas divides into three.

This paper introduces a new approach to edge bundling that does not consider groups of individual edges or bicliques as the primitive for bundling.  Instead, given an input layout (i.e. trail-sets~\cite{lhuillier_2017}), it considers clustering edges with a weighted path as the primitive for bundling.  Each long edge in the graph is bundled to a shortest path that exists between the endpoints of the edge (Fig.~\ref{fig:undiredgepath} and \ref{fig:diredgepath}).  By definition, edge-path bundling does not suffer from independent edge ambiguities as a path must exist in the graph for the edge to be bundled, but it is far less restrictive than the rules imposed by confluent drawings.  Also, the approach naturally expresses both undirected and directed edge bundling without modification to the algorithm.  We demonstrate that the approach has more significant bundling when compared to confluent drawings and hybrid approaches while simultaneously eliminating independent edge ambiguities.

%Most newer problems seem to focus on edge bundling for hierarchical data. There has also been on paper that combines different bundling techniques.

%There is a technical report of the complexity of edge bundling. %http://ww2.inf.ufg.br/sites/default/files/uploads/relatorios-tecnicos/RT-INF_001-17.pdf

%Utrecht seems quite active but none of their software is readily available. https://webspace.science.uu.nl/~telea001/InfoVis/KDEEB

% \begin{figure}
%     \centering
%     \subfigure[Ambiguous Bundle]{\label{fig:ambcase}\includegraphics[width=0.14\linewidth]{figures/ambunbundle.pdf}\includegraphics[width=0.14\linewidth]{figures/ambbundle.pdf}}\hspace{0.4cm}
%     \subfigure[Undirected Edge-Path Bundling]{\label{fig:undiredgepath}\includegraphics[width=0.12\linewidth]{figures/edgeBundleWithCycle.pdf}\hspace{0.25cm}\includegraphics[width=0.12\linewidth]{figures/edgeBundleWithCycleBundled.pdf}}\hspace{0.5cm}
%     \subfigure[Directed Edge-Path Bundling]{\label{fig:diredgepath}\includegraphics[width=0.12\linewidth]{figures/edgeBundleWithPath.pdf}\hspace{0.25cm}\includegraphics[width=0.12\linewidth]{figures/edgeBundleWithPathBundled.pdf}}
%     \caption{Independent edge ambiguity and an introduction to edge-path bundling.  {\bf (a)} Edge bundling that only considers edges as primitives can result in independent edge ambiguities.  In the bundled image, connections between $(u, x)$ and $(v,w)$ appear to exist but are not in the data.  {\bf (b)} Edge-path bundling.  Long edges are bundled with weighted shortest paths.  If the graph is undirected, long edges are bundled against shortest paths, bundling cycles.  {\bf (c)} If the graphs are directed, long directed edges are bundled with directed paths.}
%     \label{fig:bundleTypes}
% \end{figure}

\begin{figure}
    \centering
    \subfigure[]{\label{fig:ambcase}\includegraphics[width=0.125\linewidth]{figures/pb2.pdf}}
    \hspace{0.5cm}
    \subfigure[]{\label{fig:undiredgepath}\includegraphics[width=0.35\linewidth]{figures/pb3.pdf}}
    \hspace{0.5cm}
    \subfigure[]{\label{fig:diredgepath}\includegraphics[width=0.35\linewidth]{figures/pb4.pdf}}
    \caption{Independent edge ambiguity and an introduction to edge-path bundling.  {\bf (a)} Edge bundling that only considers edges as primitives can result in independent edge ambiguities.  In the bundled image, connections between $(u, x)$ and $(v,w)$ appear to exist but are not in the data.  {\bf (b)} Edge-path bundling.  Long edges are bundled with weighted shortest paths.  If the graph is undirected, long edges are bundled against shortest paths, bundling cycles.  {\bf (c)} If the graphs are directed, long directed edges are bundled with directed paths.}
    \label{fig:bundleTypes}
\end{figure}

\section{Related Work}

Since the introduction of edge bundling by Holten~\cite{holten_2006} and confluent drawing by Dickerson {\it et al.}~\cite{dickerson_2005} for reducing edge clutter in graph drawings, the research area has been very active and many approaches have been devised by clustering edges with similar properties together.  The current state-of-the-art in edge bundling can incur independent edge ambiguities (Fig.~\ref{fig:ambcase}) when aggregating edges into clusters.  Confluent drawings restrict the bundling to perfect bi-cliques to avoid this case, but often the imposed constraints are too strict for significant bundling to occur.

Edge-path bundling devises a necessary rule to have efficient bundling while completely eliminating independent edge ambiguities.  Intuitively, when a pair of disconnected edges $(u,v)$ and $(w,x)$ are bundled, a path can appear to exist between $(u, x)$ and $(v, w)$ where a connection does not exist at all.  Also, edge-path bundling can avoid bundling patterns where there are none.  In Fig.~\ref{fig:noise}, independent edges are placed randomly in the cube and all bundling techniques find a pattern in this graph whereas edge-path bundling and confluent drawings do not.  Edge-path bundling does not have this issue by clustering edges with weighted paths in a particular layout. Although related to edge bundling, it is a fundamentally different approach that does not neatly fit into any of these categories.  %In later sections of the paper, we formally describe metrics to quantify this ambiguity.

{\bf Edge Bundling.} Since the first techniques were described, many bundling techniques have been explored~\cite{lhuillier_2017} often inspired by the work on flow maps~\cite{phan_2005}.  A number of techniques have been proposed, but all techniques have one common primitive:  clustering groups of edges together that share similar attributes.  

Edge bundling was introduced to the visualisation community by Holten~\cite{holten_2006}.  In his seminal work, a hierarchy was superimposed on top of the network, usually via a treemap variant~\cite{johnson_1991,bruls_2000}, and the centroids of the cluster hierarchy are used as control points to cluster edges into merging and splitting streams.  Soon after, the requirement for a hierarchy was eliminated and replaced by a desired property whereby nearby edges headed in a similar direction with similar length are bundled together.  A number of approaches were created with this idea including using a triangular mesh~\cite{cui_2008}, grids and quad-trees~\cite{luo_2012,lambert_2010}, force-directed algorithms~\cite{holten_2009,nguyen_2012}, force-directed algorithms with edge direction encoded in the force system with compatibility measures (such as connection distance)~\cite{selassie_2011}, sparse visibility spanners~\cite{puprev_2016}, and multilevel clustering~\cite{gansner_2011}.  Domain-specific clusters and layouts have been used to help with the bundling process~\cite{lambert_2011,reniers_2014} as well as more general clusters~\cite{toeda_2017}. Image-based~\cite{telea_2010,hurter_2012,vdzwan_2016,ersoy_2011,wu_2015,lhuiller_2017} techniques use the similarity measure described above, but operate in image space (e.g. on the pixel level of an edge) to compute bundles efficiently. Bundling has also been used to simplify clusters in parallel coordinate plots~\cite{palmas_2014}.
%\martin{Dan: need to add FFTEB (\url{https://doi.org/10.1109/PACIFICVIS.2017.8031594})}

\begin{figure*}[t]
  \centering
      \subfigure[Edge-Path, Confluent]{\label{fig:noiseSL}\includegraphics[width=0.20\linewidth]{figures/noise/straight.png}}
      \subfigure[Force-directed]{\label{fig:noiseEPB}\includegraphics[width=0.20\linewidth]{figures/noise/forcebased.png}}
      \subfigure[Winding Roads]{\label{fig:noiseWR}\includegraphics[width=0.20\linewidth]{figures/noise/wr.png}}
      \subfigure[KDEEB]{\label{fig:noiseKDEEB}\includegraphics[width=0.20\linewidth]{figures/noise/kdeeb.png}}
  \caption{Bundling of a noise graph.  Randomly placed vertices ($|V| = 1000$) are connected by a perfect matching, resulting in $|E| = |V|/2$ disconnected edges. No structure is present in this graph and there should be no bundles (See~\cite{lhuillier_2017} Figure~19).  Force-directed, winding roads and KDEEB give the impression of structure in the underlying data when there is none.  Edge-path bundling and confluent drawings do not find bundles.}
  \label{fig:noise}
\end{figure*}

Edge bundling techniques greatly reduce edge clutter by clustering groups of edges and allow for the visualisation of higher-level flow patterns in the network that otherwise would not be visible.  However, all of these approaches will suffer from the independent edge ambiguities to a certain degree.  Also, as stated in the survey~\cite{lhuillier_2017}, random patterns can be created in data where there are no patterns.  In this paper, we seek a compromise:  efficient bundling that greatly simplifies the network while completely eliminating independent edge ambiguities.  We accomplish this by bundling long edges with a weighted shortest path between their endpoints instead of clustering groups of edges together.

{\bf Confluent Drawings.} Confluent drawings are visually similar to edge bundling but, by design, they do not suffer from independent edge ambiguities. The key idea of a confluent bundle is that only bicliques can be bundled, i.e., $K_{n,m}$ subgraphs. This guarantees that all connections implied by a bundle are actually present in the graph. In their original and theoretically motivated definition, confluent drawings do not permit any edge crossings~\cite{dickerson_2005,hpss-ttcd-07} and as a consequence some graphs do not have a confluent drawing at all. Variations of confluent drawings, such as $\Delta$-confluent~\cite{egm-dd-06} and strict confluent drawings~\cite{fgkn-sog-19,ehlnsv-scd-16}, have been studied from a theoretical point of view, showing mathematical characterizations and the NP-completeness of recognizing graphs that admit certain types of confluent drawings. While most results on confluent drawings do not provide algorithms or implementations, Dickerson \textit{et al.}~\cite{dickerson_2005} and Hirsch \textit{et al.}~\cite{hmr-becgcd-07} present and implement some heuristics based on detecting cliques and bicliques in order to introduce confluent bundles. 
Confluent drawings are based on an abstract graph input and typically solve both the graph layout and the edge bundling in a combined way. Therefore, existing confluent drawing techniques do not readily apply to edge bundling of pre-embedded networks.  In this paper, we devise a compromise that is not as strict as confluent layout, but more effectively bundles the network so that higher-level features become visible while reducing topological ambiguities.

{\bf Hybrid Approaches.} A number of papers have used confluent drawing approaches as a basis and have relaxed some of the more restrictive constraints of the approach to achieve greater simplification.  Bach {\it et al.}~\cite{bach_2016} explore ways to produce less ambiguous bundling by relaxing the strict planarity constraint of confluent drawings.  Their approach computes a power graph decomposition and uses the resulting hierarchy to both draw and bundle the network.  Zheng \textit{et al.}~\cite{zheng_2021} extend Bach {\it et al.}~\cite{bach_2016} to create strict, power-confluent drawings, based on additional constraints that further reduce crossings and ambiguities.

The two approaches described above were the first attempts to relax some of the constraints of confluent drawings to produce less ambiguous edge bundlings.  In this paper, we introduce a new approach with a different primitive, but that finds a similar compromise:  greater bundling while completely avoiding independent edge ambiguities.

{\bf Visualisations and Measures of Bundling Quality.} Alongside bundling algorithms, significant work has been undertaken to devise metrics to evaluate how well bundling algorithms perform with respect to each other and in general.  Metrics have been devised to measure faithfulness~\cite{NguyenEH17,neh_ofgv_2013}, entropy~\cite{WuZhuLiuYu18}, geodesic path tendency or distortion from the straight line distance~\cite{heh-grbgt-09}, and data-ink ratio to quantify simplification~\cite{t-vdqi-83}.  We use and adapt these metrics in our evaluation.  

Wang {\it et al.}~\cite{wang_2016} present methods for visualising ambiguities in graph layouts, including bundling.  In this approach, alignment in edge direction and proximity, a classic definition for bundling suitability, is used to highlight ambiguities in the graph.  Nguyen {\it et al.} define the notion of faithfulness in graph visualisation: {\it ``the underlying network data and the visual representation are logically consistent''}~\cite{neh_ofgv_2013}.  The first example uses edge bundling ambiguities to illustrate the faithfulness or lack of faithfulness in a representation.
Our work, by definition, increases the faithfulness of bundling representation by avoiding certain types of ambiguity.   

{\bf Summary.}  Edge bundling techniques greatly improve the readability of the graph, but suffer from independent edge ambiguities and can introduce random patterns into the graph where none exist in the underlying data. Confluent drawings and hybrid approaches do not suffer from independent edge ambiguities, but have a much lower degree of bundling and compute the drawing of the network as part of the bundling process.  Edge-path bundling bundles networks with an input drawing without the connection ambiguity and reducing the introduction of random patterns.  Thus, this paper introduces a new bundling primitive (edge to path) and a new bundling algorithm based on this primitive, that produces a more faithful bundling~\cite{neh_ofgv_2013} of a network layout.

%\section{Problem Definition}
%\subsection{Quality Metrics}
%We model a graph’s bundling strength by measuring how densely packed its edges are. Areas with high edge density, separated by areas with zero density, indicate strong,clearly  delimited,  bundles,  and  minimize  ink.
%We used the theory of the mutual information to assess the final results of edge bundling methods. Based on the information-theoretic pipeline of Chen et al.

%\subsection{Edge Crossings}
%Kobourov et al. \cite{kss-acidlg-14}

%\subsection{Faithfulness}
%\cite{neh_ofgv_2013}

\section {Edge-Path Bundling Algorithm}\label{sec:algorithm}

Algorithm~\ref{alg:pathbundle} presents the pseudocode for our approach.  The method is surprisingly simple and only requires four parameters:  the network $G = (V, E)$, a drawing of the network $D_G$, a maximum distortion threshold $k$, and an edge weight factor $d$.  The algorithm creates a local hashset, {\it lock}, that indicates when edges will be excluded from bundling by the algorithm. It also uses a second hashset {\it skip} which includes edges that will be skipped from shortest path calculations.   Initially, all edges in both are false.  The algorithm takes into account the length of an edge in the drawing to determine its suitability for inclusion in a shortest path: shortest paths that result in shorter detours in Euclidean space are preferred.  Therefore, a third hashset stores the weight of each edge which is the edge length raised to a power $d$.  The exponent $d$ can be used to tune exclusion of short edges from the bundling.

As a first step, the edges are sorted in decreasing weight order and then processed in that order.  Thus, our algorithm prefers to bundle long edges over short ones.  If an edge is locked, the algorithm does not process it.  Otherwise, it is excluded from shortest path computations and processed.  The first stage of bundling is determining the shortest, weighted path between the endpoints of the edge, excluding the edge itself and previously bundled edges from this calculation.  In order to compute this path, we use Dijkstra's algorithm to compute the shortest path that takes the minimum detour from straight line distance.  If such a path does not exist or the detour is greater than a distortion threshold of $k$ times the straight line distance, the edge is not bundled and it is reintroduced into shortest path calculations.  Otherwise, the edge is bundled and the algorithm uses the vertices along the path in the drawing as control points for the edge.  The bundled edge is excluded from all future shortest path calculations as it will be rendered using a curve.  As all the edges along the path are now included in an edge-path bundle, these edges are locked.  Edges along the path should not be bundled as they serve as the control points for one or more bundled edges in the graph, but they still can participate in shortest path calculations to bundle other edges.  The final drawing of the network uses these control points to render each edge using a smooth Bezier curve. A smoothing parameter allows the algorithm to control the bundling strength in the final drawing.

Overall, edge-path bundling has a worst case time complexity of $O(|E|^2\log |E|)$.  However, the distortion threshold $k$ can be used to stop Dijkstra's algorithm once this threshold is exceeded, reducing the chance that this worst case is observed in practice.  Our approach seems to work well for many networks and following are the measured average runtimes over ten executions of our bundling algorithm. We refer to Sec.~\ref{sec:data} for the description and sizes of the datasets.  We implemented our bundling algorithm in C++ and used a machine with Ubuntu 20.04 operating system and an AMD Ryzen 5 5600x CPU: Cubes (1-4)R [128ms], Noise [401ms], Airlines [920ms], Migrations undirected [10.6s], Migrations directed [15.3s], and Air Traffic [49.6s].


% Airlines - 968[ms]
% Migrations - 10685[ms]
% Airtraffic - 49557[ms]
% Noise - 405[ms]


%Our algorithm is composed of four different steps (Weighting, Sorting, Routing, Smoothing). First it assigns to each edge a weight. It is used later for sorting and routing edges. These weights may be setup freely by the end user according to her/she bundling needs. It then sorts edges in decreasing order according to their weights. Finally,  it routes each edge one by one according to that order. The routing process computes the weighted shortest path between extremities of the edge. If a path is found it tests if following that path instead of the direct edge will increase the initial weight of the path by a more than factor K. If no, it routes the edge on the found path. It then fixed all edges used in that shortest path in order not to bundle them later. To produce the final drawing of edges, our method computes a smooth Bezier curve using the found routes as control points. A smoothing parameter enables to control the bundling factor from a non bundled graph to an edge-path bundled graph. The overall complexity of the algorithm is in the worst case is $O(E*E*log(E))$. However since we need only shortest path between two vertices each time and that we do not need path longer than K times the initial one we can early stop the shortest path algorithm. Thus, that algorithm works well on graph of reasonable size.

\begin{algorithm}[t]
\DontPrintSemicolon
 \caption{Edge-Path Bundling Algorithm}
    \SetKwInOut{Input}{Input}
    \SetKwInOut{Output}{Output}
    \SetKwComment{Comment}{//}{}
    \Input{Graph $G = (V, E)$, input drawing $D_G$, minimum distortion $k$, edge weight factor $d$.}
    \Output{Control points for an edge-path bundled drawing $\Gamma$.}
    \For{$e \in E$}{
        lock($e$) $\leftarrow$ False\;
        skip($e$) $\leftarrow$ False\;
        weight($e$) $\leftarrow$ $(D_G.\text{edgeLength} (e))^d$\;
    }

    sortedEdges $\leftarrow$ sortDescending ($E$, weight)\;
    \For{$e \in$ sortedEdges} {
        \If {lock(e)} {
            {\bf continue}\;
        }
        
        skip($e$) $\leftarrow$ True\;
        $s$ $\leftarrow$ source(e)\;
        $t$ $\leftarrow$ target(e)\;
        \Comment {Dijkstra excluding edges in skip from $G$}
        $p$ $\leftarrow$ dijkstraAlgorithm ($G$, $s$, $t$, weight, skip)\;
        \If {$p$ == null} {
            skip($e$) $\leftarrow$ False\;
            {\bf continue}\;
        }
        
        \If {$p.\text{length()} > k*D_G.\text{edgeLength} (e)$} {
            skip($e$) $\leftarrow$ False\;
            {\bf continue}\;
        }
        
        \For{$m \in p$} {
            lock($m$) $\leftarrow$ True\;
        }
        controlPoints($e$) $\leftarrow p.$getVertexCoords()\;
    }
    \Return controlPoints\;
    \label{alg:pathbundle}
\end{algorithm}

\subsection{The Lesser Ambiguities of Edge-Path Bundling}

Although our approach is completely free of independent edge ambiguities by definition, it is not completely free of ambiguities.  In this section, we describe the ambiguities incurred by edge-path bundling.  It is important to note that the two ambiguities we define here can occur in all other edge bundling methods, but have not been concretely defined previously.  These ambiguities are:

\begin{figure}
\centering
\includegraphics[width=0.75\linewidth]{figures/pb5.pdf}
%\includegraphics[width=0.28\linewidth]{figures/pathAmbiguityBundle.pdf}
%\includegraphics[width=0.28\linewidth]{figures/pathAmbiguityBundle.pdf}
\caption{Path endpoint ambiguity.  A connection exists between $(u, w)$ and $(v, x)$. When edges are bundled along paths, the viewer could perceive a direct edge between $(u, x)$ if the bundling is strong.  This ambiguity has existed in all other bundling approaches.  However, this is less severe than other ambiguities as there necessarily exists a path between any pair of vertices $u$, $v$, $w$, and $x$ and no non-existent paths are created.}
\label{fig:pathamb}
\end{figure}

\begin {itemize}
\item {\bf Path Endpoint Ambiguity.}  Edge-path bundling does not create connections between vertices that do not exist in the underlying graph.  However, it can produce ambiguities in edge endpoints along a path.  Fig.~\ref{fig:pathamb} shows this ambiguity.   A path exists, by definition between $(u, x)$, but it can be difficult to tell if there is a direct connection between $(u, x)$ in the edge-path bundle, depending on bundling strength.

\item {\bf Edge Crossing Ambiguity.}  When two edges or bundles cross, there could be an ambiguity if the crossing angle is shallow.  This is a fundamental ambiguity of graph drawing in general, which also affects the unbundled straight-line input drawing $D_G$.
\end{itemize}

\section{Quality Metrics}
In order to evaluate the edge bundling created by different bundling algorithms, we make use of three quantitative metrics. They measure the amount of clutter reduction using the \emph{ink reduction}, the \emph{distortion} of edge lengths in the graph, and the amount of adjacency \emph{ambiguity} in the bundled layout.  This section defines these quality metrics. We remark that no single quality metric can fully judge a bundled layout, but we think that a good bundled layout, which reduces visual clutter but at the same time aims to be faithful to distances and graph topology, will do fairly well on all three metrics. 

\subsection{Ink Reduction}

Let $I$ be the grayscale bitmap image $I \in \{0,\dots,255\}^{m \times n}$ of a bundled graph layout $\Gamma$ and let $I^B \in \{0,1\}^{m \times n}$ be the binarization of $I$ such that

\begin{equation}
    I^B(i,j) = \begin{cases}
                        1 & I(i,j) \ge \delta\\
                        0 & I(i,j) < \delta
                \end{cases},
\end{equation}
where $0 \le \delta \le 255$ is a global gray value threshold to consider a pixel occupied. Similarly we define $J$ as the unbundled input grayscale image.  The ink-reduction of $I$ with respect to $J$ is defined as:

\begin{equation}
    \mathrm{ink}_J(I) = \frac{\sum_{i=1}^m \sum_{j=1}^n I^B(i,j)}{\sum_{i=1}^m \sum_{j=1}^n J^B(i,j)}. 
\end{equation}

Under the assumption that the bundling reduces the number of pixels occupied by ink, the ink reduction takes a value between $0$ and $1$ and measures the factor by which the number of pixels occupied in the graph layout is reduced. An ink reduction close to $1$ indicates a low degree of bundling, whereas smaller values indicate a higher degree of bundling. It is possible to obtain values larger than $1$ if the bundling increases the number of pixels occupied.

\subsection{Distortion}

Let $e = (u, v) \in E$ be an edge in $G$ with Euclidean length of $||u - v||$ and let $d_\Gamma(u,v)$ be the length of the curve connecting $u$ and $v$ in the bundled layout $\Gamma$. We define the distortion of edge $e$ as 
\begin{equation}\mathrm{dist}_\Gamma(e) = \frac{d_\Gamma(u,v)}{||u-v||}\end{equation}
and the distortion of the layout $\Gamma$ as the average distortion of its edges, i.e., 
\begin{equation}\mathrm{dist}(\Gamma) = \frac{1}{|E|} \sum_{uv \in E} \mathrm{dist}_\Gamma(uv).\end{equation}



The distortion measures the factor by which the length of an edge increases in the bundled layout on average. Distortion values close to $1$ mean that the length of bundled edges remains close to the Euclidean distance of their endpoints, whereas larger values indicate edge bundles have longer detours from straight line distance, making adjacencies harder to read.

\subsection{Ambiguity}

Finally, we define an ambiguity metric, inspired by the concept of faithfulness~\cite{neh_ofgv_2013}, to measure how many non-existing edges are visually implied by a bundled graph layout. Let $e = (s,t) \in E$ and consider its representation in a bundled layout $\Gamma$. We define the set of reachable neighbors of the endpoint $s$ along $e$ as $N_{\Gamma}(s,e) = \{v \in V \mid \exists \text{ ambiguous connection from } s \text{ to } v \text{ in } \Gamma\}$; analogously we define $N_{\Gamma}(t,e)$ for the endpoint $t$. An ambiguous connection occurs if another edge $e'=(u,v)$ intersects or comes closer to $e$ in $\Gamma$ than a distance threshold $\epsilon$ in some point $p$ and the angle between $e$ and $e'$ in $p$ is smaller than an angle threshold $\theta$. Sec.~\ref{sec:detectambiguity} discusses the ambiguity detection in detail. Intuitively, this means that the human eye cannot easily distinguish between the two edges $e$ and $e'$ locally in $p$ and thus the endpoint of $e'$, say $v$, forming the small angle with $t$ belongs to $N_{\Gamma}(s,e)$, whereas the other endpoint $u$ belongs to $N_{\Gamma}(t,e)$. This is regardless of whether the edges $(s,v)$ or $(u,t)$ exist in $E$ or not.

\begin{figure}
\centering
\includegraphics[width=0.75\linewidth]{figures/AmbSet.pdf}
\caption{Consider an edge $e$ with endpoints $(s,t)$. The bundling implies $N_{\Gamma}(s,e)=\{t, w, x\}$ and $N_{\Gamma}(t,e)=\{s, u, v\}$. Additionally, there exists an edge with endpoints $(u, t)$ and therefore we would consider $u$ a true neighbour of $v$ resulting in $N^f_{\Gamma}(s,e)=\{w, x\}$ and $N^f_{\Gamma}(t,e)=\{v\}$}
\label{fig:pb1}
\end{figure}

Consequently, both sets contain some true neighbors and some false neighbors and we may take this classification based on (weighted) graph distance: the set of true neighbors is defined as $N_\Gamma^t(s,e) = \{v \in N_\Gamma(s,e) \mid d_G(s,v) \le \delta\}$ and the set of false neighbors as $N_\Gamma^f(s,e) = N_\Gamma(s,e) \setminus N_\Gamma^t(s,e)$. 
We form these sets of true and false neighbors for all edges in $E$ and define the ambiguity of $\Gamma$ as
\begin{equation}\label{eq:edgeamb}\mathrm{ambig}(\Gamma) = \frac{\sum_{v \in V} \sum_{e=(v,w) \in E} |N_\Gamma^f(v,e)|}{\sum_{v \in V} \sum_{e=(v,w) \in E} |N_{\Gamma}(v,e)|},\end{equation} 
i.e., as the proportion of false neighbors among all neighbors implied by $\Gamma$.
%Then the ambiguity of $e$ in $\Gamma$ is 
% \begin{equation}\label{eq:edgeamb}\mathrm{ambig}_\Gamma(e) = \frac{|N_\Gamma^f(s,e)|+|N_{\Gamma}^f(t,e)|}{|N_{\Gamma}(s,e)|+|N_{\Gamma}(t,e)|}.\end{equation} 
The default setting is $\delta=1$, which corresponds to counting only the neighbors in $G$ as true neighbors. For $\delta>1$ vertices with a short graph distance to the source vertex $v$ would still count as neighbors. By definition, planar, confluent layouts should have ambiguity $0$ (edge and bundle crossings increase the value of this metric) and highly ambiguous bundles will have values closer to $1$. 

This ambiguity measure will count all ambiguities due to shallow edge crossings, independent edge ambiguities (Fig.~\ref{fig:ambcase}), and path endpoint ambiguities (Fig.~\ref{fig:pathamb}).  Thus, edge-path bundling will have a non-zero value for this measure.  However, in all of the edge-path bundling drawings, by definition, there are no independent edge ambiguities.

%Metric to quantify the number of edges involved in at least one ambiguity.  Let $B(e)$ be the set of ambiguous edges implied by edge $e = (s,t)$. We define $B^f(e) = \{w = (u,v) \in B(e)|(s,v) \not\in E \; \mathrm{or} \; (u,t) \not\in E \}$
%
%\begin{equation}
%    \mathrm{lie}(e) = \frac{|B^f(e)|}{|B(e)|}
%\end{equation}
%
%\markus{6,7,8 can probably be removed.}
%
%Alternatively, we can use the number of ambiguous endpoints as ambiguity measurement (Martin's idea). Let $S_i$ and $T_i$ be the sets of ambiguous endpoints for edge $e_i = (s_i, t_i)$ and n be the number of vertices in the graph. In the unambiguous case we have no vertex in each set which gives an ambiguity value of $0$. If we consider the case where an edge is ambiguous to all other edges $|S_i| = |T_i| = |V \setminus \{s_i, t_i\}|$ 
%
%\begin{equation}
%    a_i(e_i) = \frac{|S_i| + |T_i|}{2n}
%\end{equation}

%\textcolor{blue}{I think I would compute $S_i$ and $T_i$ and then check how many of the $|S_i| \times |T_i|$ connections implied by the bundle are true, i.e. $\frac{|\{uv \in E \mid u \in S_i, v \in T_i\}|}{|S_i|\cdot|T_i|}$. }

%Following formulation of the problem could be more intuitive. Consider a vertex $v_i$ of $G$. Let $N_G(v_i)$ be the neighbours of $v_i$ and $N_A(v_i)$ be the ambiguous neighbours. Additionally, $N_G(v_i) \subseteq N_A(v_i)$  
%
%\begin{equation}
%    a_i (e_i) = \frac{|N_A(v_i)| - |N_G(v_i)| }{n}
%\end{equation}

%Alternatively, this could also be ratio of ambiguous to real endpoints

%\begin{equation}
%    a_i (e_i) = \frac{|N_A(v_i)|}{|N_G(v_i)|}
%\end{equation}

%\textcolor{blue}{
%Here is another take (maybe the same as above?): Consider an edge $e=(s,t)$ and define the reachable neighbors $N_{s}(e) = \{v \in V \mid \text{ there is an ambiguous connection from } s \text{ to } v\}$ and analogously $N_{t}(e)$. Now both sets contain some true neighbors and some false neighbors and we may take this classification based on (weighted) graph distance: $N_{s}^t(e) = \{v \in N_{s}(e) \mid d_G(s,v) \le \delta\}$ and $N_{s}^f(e) = N_{s}(e) \setminus N_{s}^t(e)$. Then the ``lie factor'' of $e$ is 
%\begin{equation}\label{eq:edgeamb}\mathrm{lie}(e) = %\frac{|N_{s}^f(e)|+|N_{t}^f(e)|}{|N_{s}(e)|+|N_{t}(e)|}.\end{equation} 
%In a confluent drawing it would be $0$ and a very poor bundling would get close to $1$. It is important to choose $\delta$. If we go for graph distance, then $\delta=1$ would mean the actual neighborhood, and larger $\delta \in \mathbb N$ consider $\delta$-hop neighborhood. If we go for Euclidean weighted edges, then $\delta$ is an admissible distortion factor and should be multiplied by the Euclidean distance $||s-v||$ of the candidate edge $sv$. Is there a path in $G$ of length at most $\delta ||s-v||$, then we %accept the adjacency. Again $\delta=1$ would find all the actual neighbors.}

\subsection{Detecting Edge Ambiguity in a Drawing}\label{sec:detectambiguity}
The approach chosen to detect edge ambiguity is based on the premise that nearby edges with a similar direction may mistakenly have their endpoints interchanged, especially, edges that are parallel or cross with a small angle. Therefore, we check if edges are spatially close and if the crossing angle is below the threshold $\theta = 7.5^\circ$, a crossing angle for which empirical evidence~\cite{hhe-eca-08} shows a strong negative effect on readability. 

First, the drawing area is divided into a small, square grid. Two edges are considered ambiguous if an ambiguity is detected in at least one cell. Each grid cell is assigned the intersecting edge segments it contains as well as their respective angle. Internally, curved edges are approximated using polylines, leading to two cases. In the first case, a segment ends in or intersects a grid cell and the angle of the segment is assigned. In the second case, where multiple segments of the polyline intersect the grid cell, the mean of the angles is assigned, under the assumption that the grid cell is small enough such that there is no drastic change of direction.

After this initial assignment, a sliding window processes the cells of the grid. The angles of the assigned segments of an edge are aggregated over all cells in the window which gives us an angle for each edge intersecting the window. Edges are processed in a pairwise manner. Given that two edges intersect the window, the edges must be spatially close. Therefore, the smaller of the two crossing angles is compared to a threshold $\theta$ to determine if it is an ambiguity. 

Additionally, we need the set of neighbours for the endpoints of an edge $e=(s,t)$ in the sets $N_\Gamma(s,e)$ and $N_\Gamma(t,e)$. When assigning segments to grid cells we iterate over the segments of an edge from source to target and assign an angle in the range $[0,2\pi]$. This gives enough information to determine the relative position of ambiguous edge segments by comparing their induced angles and deciding if the source vertex of one edge is ambiguous with the source or target vertex of another edge. This is analogously defined for the target vertex.
%\martin{what do you mean by relative position of ambiguous edge segments? I also don't think we need Fig. 6}

% \begin{figure}
%     \centering
%       \subfigure[Sliding Window]{\label{fig:asfd}\includegraphics[width=0.62\linewidth]{figures/ambdet1.pdf}}
%       \subfigure[Ambiguous Neighbour Assignment]{\label{fig:asssdf}\includegraphics[width=0.25\linewidth]{figures/ambdet2.pdf}}
%     \caption{Not sure yet if this is helpful.}
%     \label{fig:my_label}
% \end{figure}

\section{Data} \label{sec:data}

We computed bundled layouts of real and synthetic datasets. The synthetic datasets mainly highlight different aspects of bundling behaviour. The real world datasets are common in the literature and therefore used for comparison.

{\bf Cubes 1R-4R.} We created several synthetic datasets that should capture connections between disconnected components, a common feature in real-world datasets. Vertices ($|V| = 100$) are evenly distributed into four components which are subsequently randomly embedded inside axis-parallel cubes with fixed side length $s$. The cubes are positioned top left, top right, bottom left and bottom right with fixed space of $2s$ between the right edges of the left cubes and the left edges of the right cubes, see Fig.~\ref{fig:cubes_data}. We introduce a distance $\Delta$ between the bottom edge of the top cubes and the top edge of the bottom cubes. In Cubes 1R and 4R $\Delta=s/10$, which creates space between the cube pairings. In Cubes 2R $\Delta=0$ and for Cubes 3R $\Delta=-s/5$ which results in overlapping top and bottom cubes. A random spanning tree is used to connect vertices inside their cube component and additional edges are randomly added. In Cubes 1R-3R the left cubes are connected with their right counterpart and in Cubes 4R the components are connected diagonally. For connecting the components we added $|V|/2$ edges randomly. In the directed variation we additionally specify half of the edges going from left to right and the other half from right to left; see Fig.~\ref{fig:cubes2R}. 

% {\bf Cubes 1R-4R.} We created several synthetic datasets that should capture connections between disconnected components, a common feature in real-world datasets. Vertices ($|V| = 100$) are evenly distributed into four components which are subsequently randomly embedded inside axis-parallel cubes with fixed side length $s$. The cubes are positioned top left, top right, bottom left and bottom right with fixed space of $2s$ between the right edges of the left cubes and the left edges of the right cubes, see Fig.~\ref{fig:cubes_data}. We introduce a distance $\Delta$ between the bottom edge of the top cubes and the top edge of the bottom cubes. In Cubes 1R and 4R $\Delta=s/10$, which creates space between the cube pairings. In Cubes 2R $\Delta=0$ and for Cubes 3R $\Delta=-s/5$ which results in overlapping top and bottom cubes. A random spanning tree is used to connect vertices inside their cube component and additional edges are randomly added. In Cubes 1R-3R the left cubes are connected with their right counterpart and in Cubes 4R the components are connected diagonally. For connecting the components we added $|V|/2$ edges randomly. In the directed variation we additionally specify half of the edges going from left to right and the other half from right to left; see Fig.~\ref{fig:cubes2R}. 


\begin{figure}[htb]
    \centering
    \includegraphics{figures/cubes.pdf}
    \caption{Illustration of the Cubes 1R--4R datasets.}
    \label{fig:cubes_data}
\end{figure}

{\bf Noise.} This dataset is based on the observation by Lhuillier et. al~\cite{lhuillier_2017} that bundling approaches do bundle without support in the underlying data. For the Noise dataset, we embedded $|V| = 1000$ vertices randomly in  a square and connected vertices to form a perfect matching, resulting in $|E| = |V|/2$ edges and connected components. 

{\bf US Airlines.} The US Airlines dataset has been introduced by~\cite{holten_2009} and is commonly used in bundling publications. The dataset depicts flight paths from source to target airports in the US and has $|V| = 235$ vertices and $|E| = 2101$ edges. 

{\bf Migrations.} This dataset~\cite{cui_2008} shows migration in the US\footnote{\url{https://www.census.gov/data/tables/2000/demo/geographic-mobility/county-to-county-migration-flows.html}} and consists of a set of trails which we converted into a graph. The directed graph has $|V| = 1702$ vertices and $|E| = 9726$ edges. The number of vertices is slightly lower compared to earlier literature (1712) when we converted the trail sets. The undirected graph has $|E| = 6487$ edges. 

{\bf Air Traffic.} This dataset consists of global flights and has $|V| =1533$ vertices and $|E| = 14825$ edges. 

%\item {\bf Poker Hands.}  



\section{Experiment Rendering and Bundling Algorithms}

To guarantee a fair comparison between the different systems, we rendered all images of the different bundling results in the same way. First, we computed a bundling with each of the selected systems respective implementation. Then, we extracted the bundled edges as polyline approximations of the curves and used this as input for our own rendering. As some systems required a different scaling of the input layout we proceeded to scale all bundlings to a fixed width of $1600$px while keeping the original aspect ratio.
In the standard bundling plot we used a linewidth of $2$px to draw the edges and a diameter of $5$px for disks representing vertices. 
We used this plot to calculate the ink reduction of a bundling approach. 

To give a better impression of the direction of edges in a bundle, we created a second plot where we applied a perceptually uniform colour map~\cite{crameri_2020} to assign a color to each edge depending on the respective angle in the straight line drawing. Furthermore, we created plots of the distortion, where we first computed the minimum and maximum distortion over all results of a dataset and applied a sequential colormap~\cite{crameri_2020} to show an overview of where edges are distorted in a bundling. Finally, as we calculate the ambiguity of edges on a per cell basis, we can convert this to an image. We assign each cell the number of intersecting ambiguous edge-pairs and normalize by the maximum over all results of a dataset to achieve a greyscale image that encodes areas of high ambiguity as white spots. These images can be found in the supplementary material. %By multiplying with 255 we get a grayscale image that shows the areas of the layout with a high ambiguity as bright spots.   

\subsection{Bundling Algorithms in the Experiment}
For our experiment, we selected  algorithms with available implementations as representatives from major categories of bundling approaches: force-directed bundling, confluent drawings with fixed vertex positions, grid-based approaches, and image-based approaches. 

\textbf{Force-directed Bundling.} We used an available implementation in D3.js\footnote{\url{https://github.com/upphiminn/d3.ForceBundle}} and set the parameters as specified in~\cite{holten_2009} (spring constant $K =0.1$, force iterations $I=60$, subdivision operation $C=6$, initial subdivision points $P=1$ and the increase ratio to $2$). As the bundling is also dependent on the scale of the input graph, we did not rescale the input layout before bundling.

For \textbf{Confluent Drawings.} we used an available implementation\footnote{\url{https://github.com/jxz12/pconfluent}} based on the results of~\cite{bach_2016, zheng_2021}, which we modified to handle graphs with an embedding. This was realized by removing the layout step of the implementation and replacing it with the following. First, we fixed all vertices of the input layout and embedded the routing vertices in the barycenter of neighbouring input vertices. Afterwards, we iteratively moved the routing vertices towards the the barycenter of their neighbours until the layout converged.  Generally, confluent bundling algorithms draw and bundle the graph simultaneously, but our approach requires a drawing as input.  This means that these approaches are hampered as they cannot modify the layout.

\textbf{Winding Roads.} We used the implementation~\cite{lambert_2010} in Tulip~\cite{auber_2018}\footnote{\url{https://tulip.labri.fr/site/}}. 

\textbf{KDEEB.} We adapted an available implementation\footnote{\url{http://recherche.enac.fr/~hurter/KDEEB.html}} of KDEEB~\cite{hurter_2012}. A comparison with FFTEB~\cite{lhuiller_2017} would be preferable, but we were not able to run the implementation. Furthermore, given the computational effort required for our larger experiments we used the GPU implementation which had its parameters fixed by the authors. The layout of the input graph was scaled to the range $[0,1]$.

\textbf{Divided Edge Bundling.} We used an available implementation in Matlab\footnote{\url{https://github.com/kakearney/divedgebundle-pkg}} of Selassie {\it et al.}~\cite{selassie_2011} for directed edge bundling using default parameters. %We were not able to easily specify bundling parameters in the code.



\section{Experiments}

In this section, we discuss the impact of different parameter choices of the presented algorithm for the resulting bundling. Afterwards we compare against other approaches.  High resolution images of the bundling algorithms are in the supplementary material.

\subsection {Experimental Parameter Specification}

As discussed in Sec.~\ref{sec:algorithm}, we can specify several parameters when computing a bundling. We tested different settings and evaluated the resulting ink reduction, distortion, and ambiguity. 

We found that a maximum distortion factor $k \in [1.5, 3.0]$ works well for most of the experiments. A distortion factor of less than 1.5 resulted in very little edge bundling. For the Cubes 1R dataset, a distortion factor above 3.0 resulted in overaggregation with ink reduction $> 1$. %This can easily be explained as the edges going from one cube to another are long and are bundled first.  These edges will often need to return backwards into its own cube, cross over the the other cube, and then form a contorted path to its endpoint. This behaviour is not present in the Cubes R example as vertices with multiple edges into the connected community are easily bundled with our approach. CUBES NOT IN PAPER ANYMORE ALSO IN LIMITATIONS (apologies for all caps.  No other way in a comment)
In the US Airlines dataset, when increasing the distortion factor more edges were bundled, but increasing above a factor of 3.0 did not produce more bundling, which can be explained by the fact that most shortest paths are below the distortion threshold already. Images of the effect of this parameter on airlines are contained in the supplementary material. Ultimately, we used $k = 2.0$ for all experiments.

Experiments on the edge weight factor $d$ showed that values of $d \in \{1,2,3\}$ work well. Higher values of $d$ penalise long edges from being included in shortest paths used for bundling.  A value of $2$ was chosen for our experiments.

As our algorithm computes a list of control points for each edge, we can use an integer smoothing parameter to pull the rendered curve towards its control points. A smoothing parameter of 1 would use the original list of control points to calculate the curve. A smoothing factor of $2$ would add an additional control point in the middle of the line between every consecutive pair of control points. Increasing the smoothing factor above $2$ results in recursively adding more control points.  In our experiments, we set the smoothing parameter to $2$.
%\textbf{I think we should state just what we use}  
%Furthermore, different types of curves could be used.

%Lastly, we also experimented with restricting the maximum number of vertices, called max hops $m$, in a path. A value of $m = 1$ would not bundle the graph at all, as only paths of length $1$ are permitted. However, increasing this resulted in hardly explainable bundlings until the value of $m$ started to cover most shortest path lengths. The main reason for the poor performance is that the Dijkstra algorithm to find the shortest path does not take the maximum number of hops into account. Further experiments are necessary to clarify if this is a beneficial addition to the algorithm.

\subsection {Synthetic Data}

We first discuss the quantitative results on our synthetic data, Cubes 1R--4R, as well as the Noise data. By design of the Cubes datasets, there are two disjoint edge sets from left to right, which can potentially be grouped into distinct bundles, but edges from disconnected components should ideally not be mixed. In the Noise data, consisting of disconnected edges, there is nothing to be bundled, topologically speaking. Refer to Table~\ref{tab:synthetic} for the scores of the quality metrics.

%%%%%%
%% 2-digit version
%%%%%%

% \begin{table*}[]
%     \caption{The quantitative results for the undirected synthetic datasets. The distortion is given as ¸``mean median''. The variance can be found in the supplementary material.}
%     \centering
%     \begin{tabular}{r||c|cc|c||c|cc|c||c|cc|c||}
%                             & \multicolumn{4}{c||}{Cubes 1R}   & \multicolumn{4}{c||}{Cubes 2R}  & \multicolumn{4}{c||}{Cubes 3R} \\
%                             &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$      &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}   &  $\mathrm{ambig}_\Gamma$    &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$ \\
%                             \hline
%         Straight Line       &  1.00 &  1.00& 1.00 &  0.47           &    1.00 &  1.00& 1.00 &  0.55     &    1.00 &  1.00& 1.00 &  0.50 \\
%         \hline
%         Force-based         &  0.83 & \textbf{1.04}& 1.01 & 0.87           &  0.77 & \textbf{1.03}& 1.02 & 0,93    & 0.85 & \textbf{1.04}& 1.02 & 0,88    \\
%         Confluent    &  0.95 & 1.24& \textbf{1.00} & \textbf{0.75}    & 0.94 & 1.21& \textbf{1.00} & \textbf{0.75}          & 0.95 & 1.23& \textbf{1.00} & \textbf{0.73}   \\
%         Winding Roads       &  0.59 & 1.05& 1.03 & 0.79             & 0.62 & 1.04& 1.02 & 0.78          & 0.55 & \textbf{1.04}& 1.03 & 0.81  \\
%         KDEEB               &  \textbf{0.26} & 1.12& 1.09& 0.90     & \textbf{0.29} & 1.13& 1.08 & 0.92     & \textbf{0.25} & 1.12& 1.07 & 0.86   \\
%         Edge-Path           &  0.92 & 1.04& \textbf{1.00} & 0.77    &  0.97 & 1.04& \textbf{1.00} & 0.78         & 0.89 & 1.05& \textbf{1.00} & 0.80  \\
%         \hline \hline
%         &  \multicolumn{4}{c||}{Cubes 4R} & \multicolumn{4}{c||}{Noise} \\
%         &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$ &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$         \\
%         \cline{1-9}
%         Straight Line       &   1.00 &  1.00& 1.00 &  0.56 &   1.00 &  1.00& 1.00 &  0.58  \\
%         \cline{1-9}
%         Force-based         &  0.74 & \textbf{1.01}& \textbf{1.00} & 0.88  & 0.94 & 1.01& \textbf{1.00} & 0.77   \\
%         Confluent    &  0.94 & 1.20& \textbf{1.00} & \textbf{0.79}          & 1.00 &  \textbf{1.00}& \textbf{1.00} &  \textbf{0.58}     \\
%         Winding Roads       &  0.54 & 1.04& 1.02 & 0.81        & 0.67 & 1.06& 1.05 & 0.97        \\
%         KDEEB               &  \textbf{0.28} & 1.13& 1.09 & 0.95          & \textbf{0.45} & 1.19& 1.18 & 0.99      \\
%         Edge-Path           &  0.93 & 1.04& \textbf{1.00} & \textbf{0.79}          & 1.00 &  \textbf{1.00} & \textbf{1.00} &  \textbf{0.58}      \\
%     \end{tabular}
%     \label{tab:synthetic}
% \end{table*}

%%%%%
%%% 3-digit version of the table
%%%%%

\begin{figure*}
    \centering
      \subfigure[Straight Line]{\label{fig:cubesSL}\includegraphics[width=0.16\linewidth]{figures/cubes/straight.png}}
      \subfigure[KDEEB]{\label{fig:cubesKDE}\includegraphics[width=0.16\linewidth]{figures/cubes/kdeeb.png}}
      \subfigure[Winding Roads]{\label{fig:cubesWR}\includegraphics[width=0.16\linewidth]{figures/cubes/wr.png}}
      \subfigure[Confluent]{\label{fig:cubesConf}\includegraphics[width=0.16\linewidth]{figures/cubes/confluent.png}}
      \subfigure[Force-directed]{\label{fig:cubesFB}\includegraphics[width=0.16\linewidth]{figures/cubes/forcebased.png}}
      \subfigure[Edge-Path]{\label{fig:cubesFPB}\includegraphics[width=0.16\linewidth]{figures/cubes/epb.png}}
    \caption{The Cubes 2R dataset shows the bundling of two connected components. KDEEB, Winding Roads and Force-directed bundle edges regardless if edges are connected in the data. Confluent drawings and Edge-Path only bundle edges in their respective components.}
    \label{fig:cubes2R}
\end{figure*}

\begin{table*}[t]
    \caption{Scores of the quality metrics for the undirected synthetic datasets and all bundling algorithms. Column  $\mathrm{dist}_\Gamma$ gives mean and median.
    }
    \centering
    \begin{tabular}{r||c|cc|c||c|cc|c||c|cc|c||}
                            & \multicolumn{4}{c||}{Cubes 1R}   & \multicolumn{4}{c||}{Cubes 2R}  & \multicolumn{4}{c||}{Cubes 3R} \\
                            &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$      &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}   &  $\mathrm{ambig}_\Gamma$    &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$ \\
                            \hline
        Straight Line       &  1.000 &  1.000& 1.000 &  0.471           &    1.000 &  1.000& 1.000 &  0.550     &    1.000 &  1.000& 1.000 &  0.503 \\
        \hline
        Force-directed         &  0.831 & \textbf{1.037}& 1.012 & 0.873            &  0.773 & \textbf{1.029}& 1.018 & 0,929    & 0.848 & \textbf{1.040}& 1.021 & 0,878    \\
        Confluent    &  0.953 & 1.243& 1.001 & \textbf{0.747}    & 0.943 & 1.213& 1.001 & \textbf{0.750}          & 0.950 & 1.232& \textbf{1.000} & \textbf{0.729}   \\
        Winding Roads       &  0.588 & 1.047& 1.029 & 0.792             & 0.624 & 1.043& 1.022 & 0.780          & 0.545 & 1.044& 1.028 & 0.808  \\
        KDEEB               &  \textbf{0.255} & 1.124& 1.091& 0.895     & \textbf{0.286} & 1.132& 1.083 & 0.919     & \textbf{0.247} & 1.115& 1.068 & 0.860   \\
        Edge-Path           &  0.917 & 1.040& \textbf{1.000} & 0.773    &  0.968 & 1.043& \textbf{1.000} & 0.777         & 0.891 & 1.046& \textbf{1.000} & 0.799  \\
        \hline \hline
        &  \multicolumn{4}{c||}{Cubes 4R} & \multicolumn{4}{c||}{Noise} \\
        &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$ &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$         \\
        \cline{1-9}
        Straight Line       &   1.000 &  1.000& 1.000 &  0.558 &   1.000 &  1.000& 1.000 &  0.576  \\
        \cline{1-9}
        Force-directed         &  0.737 & \textbf{1.009}& 1.004 & 0.878  & 0.944 & 1.009& 1.004 & 0.766   \\
        Confluent    &  0.941 & 1.200& 1.001 & 0.794          & 1.000 &  \textbf{1.000}& \textbf{1.000} &  \textbf{0.576}   \\
        Winding Roads       &  0.541 & 1.041& 1.023 & 0.813        & 0.667 & 1.062& 1.050 & 0.965        \\
        KDEEB               &  \textbf{0.281} & 1.126& 1.094 & 0.945          & \textbf{0.453} & 1.185& 1.175 & 0.992      \\
        Edge-Path           &  0.933 & 1.036& \textbf{1.000} & \textbf{0.792}          & 1.000 &  \textbf{1.000} & \textbf{1.000} &  \textbf{0.576}      \\
    \end{tabular}
    \label{tab:synthetic}
\end{table*}




% \begin{table*}[]
%     \centering
%     \begin{tabular}{r||c|c|c||c|c|c||c|c|c||c|c|c|c|c|c|c|c|c}
%                             & \multicolumn{3}{c||}{Cubes 1R}   & \multicolumn{3}{c||}{Cubes 2R}  & \multicolumn{3}{c||}{Cubes 3R} & \multicolumn{3}{c|}{Cubes 4R} & \multicolumn{3}{c|}{Noise} \\
%                             &  $\mathrm{ink}_J$   &  $\mathrm{dist}_\Gamma$     &  $\mathrm{ambig}_\Gamma$      &  $\mathrm{ink}_J$   &  $\mathrm{dist}_\Gamma$   &  $\mathrm{ambig}_\Gamma$    &  $\mathrm{ink}_J$    &  $\mathrm{dist}_\Gamma$     &  $\mathrm{ambig}_\Gamma$ &  $\mathrm{ink}_J$    &  $\mathrm{dist}_\Gamma$     &  $\mathrm{ambig}_\Gamma$ &  $\mathrm{ink}_J$    &  $\mathrm{dist}_\Gamma$     &  $\mathrm{ambig}_\Gamma$         \\
%                             \hline
%         Straight            &  1.000 &  1.000; 1.000 &  0.471       &    1.000 &  1.000; 1.000 &  0.550 &    1.000 &  1.000; 1.000 &  0.503 &   1.000 &  1.000; 1.000 &  0.558 &   1.000 &  1.000; 1.000  & 0.503  \\
%         Force-based         &  0.8310 & 1.037; 1.012 & 0.873        &  0.773 & 1.029; 1.018 & 0,929      & 0.848 & 1.040; 1.021                                  &  0.737 & 1.009; 1.004 & 0.878  & 0.944 & 1.009; 1.004 & 0.766   \\
%         Confluent Drawing   &  0.953 & 1.243; 1.001 & 0.747         & 0.943 & 1.213; 1.001 & 0.750      & 0.950 & 1.232; 1000 & 0.729   & 0.941 & 1.200; 1.001 & 0.794          &  \textbf{1.000; 1.000} &  \textbf{0.576}   \\
%         Winding Roads       &  0.588 & 1.047; 1.029 & 0.792         & 0.624 & 1.043; 1.022 & 0.780      & 0.545 & 1.044; 1.028 & 0.808  & 0.541 & 1.041; 1.023 & 0.813        & 0.667 & 1.062; 1.050 & 0.965        \\
%         KDEEB               &  \textbf{0.255} & 1.124; 1.091 & 0.895 & 0.286 & 1.132; 1.083 & 0.919     & 0.247 & 1.115; 1.068 & 0.860  & \textbf{0.281} & 1.041; 1.023 & 0.813          & \textbf{0.453} & 1.185; 1.175 & 0.992      \\
%         Edge-Path           &  0.917 & 1.040; 1.000 & 0.773        &  0.968 & 1.043; 1.000 & 0.777     & 0.891 & 1.046; 1.000 & 0.799  & 0.933 & 1.036; 1.000 & 0.792          & 1.000 &  \textbf{1.000; 1.000} &  \textbf{0.576}      \\
%     \end{tabular}
%     \caption{Caption}
%     \label{tab:synthetic}
% \end{table*}


{\bf Ink Reduction.} Naturally, the ink reduction for Straight Line is 1. KDEEB consistently and as expected reduces the ink most to about 25--30\% on all four Cubes instances. Winding Roads is second with ink values of 54--62\% and then Force-directed with ink values of 73--85\%. Confluent and Edge-Path have a relatively low reduction of 89--97\%. This behavior is expected as the more graph topology-aware bundling algorithms do not detect many non-trivial bundles. The stronger ink reduction of the other approaches comes at the cost of overbundling some edges and thus creating potential ambiguities.
The results on noise are similar (see also Fig.~\ref{fig:noise}), where KDEEB detects many edge bundles reducing the ink to 45\%, Winding Roads to 67\% and Force-directed to 94\%. Confluent and Edge-Path do not change the input layout at all. 


%{\bf Mean Edge Ambiguity.}  Usually, straight line should perform the best. Edge-Path bundling outperforms everything by at least $0.2$ units on the perfect matching.  This is because we route along paths.  For the randomised version, edge-path bundling usually beats all approaches but occasionally is on par with confluent drawings. 

{\bf Distortion.} By definition, the Straight Line layout has a distortion of 1. Table~\ref{tab:synthetic} reports the mean and median edge distortion values. While the mean distortion is generally least for Force-directed bundling with just a few percent, the median distortion is consistently smallest for Edge-Path with a value of 1, meaning that the majority of edges is unbundled and thus undistorted. Winding Roads is next, while Confluent and KDEEB have mean distortions of 11--13\% (KDEEB) and 20--24\% (Confluent). The observed distortions are relatively consistent across all four datasets and match our expectations with low distortions for the more topology-aware algorithms and higher distortion for the algorithms that find more bundles in this dataset. The observed distortions in the Noise data is non-existent for Confluent and Edge-Path since no edges are re-routed at all. Force-directed, producing only few and thin bundles, has generally low distortion, followed by Winding Roads with mean distortion of 1.06 and KDEEB with 1.18. 


{\bf Ambiguity} The ambiguity scores are lowest for the Straight Line setting that has no bundling. Still we observe ambiguity values of 0.47--0.56, which is explainable by shallow-angle edge crossings. All bundling algorithms increase the ambiguity, where Force-directed and KDEEB create the largest ambiguity scores of 0.86--0.95, followed by Winding Roads with 0.78--0.81, Edge-Path (0.77--0.79), and Confluent (0.73--0.79) with the lowest ambiguity scores among the five bundling algorithms.  Algorithms that produce stronger bundling with more ink reduction also lead to more vertex-to-vertex ambiguities in the resulting layouts. Winding roads is a special case here, as it manages to reduce the ink considerably more than Force-directed, but still outperforms it on the ambiguity metric. On the Noise data, Confluent and Edge-Path again obtain the same initial ambiguity as Straight Line. Force-directed has an ambiguity score of 0.77, whereas Winding Roads and KDEEB even reach scores of 0.97 and 0.99, respectively. 


%\martin{need to discuss the noise data next}

% Usually, straight line should perform the best. It is sometimes close to confluent random, but confluent does not bundle.  This is because we route along paths.  For the randomised version, edge-path bundling usually beats all approaches but occasionally is on par with confluent drawings, but confluent often does not bundle. 

{\bf Qualitative.}  Fig.~\ref{fig:cubes2R} shows our results.  On the Cubes datasets, force-directed, KDEEB and winding roads can mix the two independent streams of edges. Confluent does not mix these streams by design, but has a low degree of bundling.  Edge-path bundling bundles within each stream but does not connect the two independent streams as there is no path between them.  This demonstrates that it is able to avoid grouping unrelated edges together.

\subsection {Real Data}
In this section, we discuss the results on our three real world datasets. Tables~\ref{tab:real} and~\ref{tab:realDir} show the scores of the quality metrics and Fig.~\ref{fig:airlinesUndirected}, Fig.~\ref{fig:teaser}, and Fig.~\ref{fig:airtrafficUD} show the bundled layouts for Airlines, Migrations, and Air Traffic, respectively.

%\martin{discuss the performance reg. the 3 metrics}

\begin{table*}[t]
    \caption{Scores of the quality metrics for the undirected real-world datasets and all bundling algorithms. Column $\mathrm{dist}_\Gamma$ gives mean and median.}
    \centering
    \begin{tabular}{r||c|cc|c||c|cc|c||c|cc|c||}
                            & \multicolumn{4}{c||}{US Airlines}   & \multicolumn{4}{c||}{Migrations}  & \multicolumn{4}{c||}{Air Traffic}  \\
                            &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$      &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}   &  $\mathrm{ambig}_\Gamma$    &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$  \\
                            \hline
        Straight Line           &  1.000    &  1.000& 1.000 &  0.587                &  1.000 &  1.000& 1.000 &  0,705           &  1.000 &  1.000& 1.000 &  0.737  \\
        \hline
        Force-directed         &  0.758    &  \textbf{1.028}& \textbf{1.015} &  \textbf{0.695}                &  0.719 &  1.104& 1.061 &  0,882           &  0.769 &  1.054& 1.024 &  \textbf{0.778}  \\
        Confluent       &  0.770    &  1.292& 1.117 &  0.854                &  0.850 &  1.397& 1.140 &  0,898           &  0.824 &  1.472& 1.280 &  0.902  \\
        Winding Roads       &  0.423    &  1.058& 1.043 &  0.782                &  0.490 &  \textbf{1.058}& 1.043 &  \textbf{0,871}           &  0.495 &  \textbf{1.053}& 1.039 &  0.814  \\
        KDEEB               &  \textbf{0.284}    &  1.213& 1.155 &  0.817       &  0.476 &  1.142& 1.067 &  0,922           &  \textbf{0.376} &  \textbf{1.053}& \textbf{1.018} &  0.906  \\
        Edge-Path           &  0.544    &  1.084& 1.045 &  0.788                &  \textbf{0.472} &  1.071& \textbf{1.033} &  0,888           &  0.513 &  1.111& 1.081 &  0.886  \\
    \end{tabular}
    \label{tab:real}
\end{table*}

\begin{table*}[t]
    \caption{Scores of the quality metrics for the directed real-world datasets and the directed bundling algorithms. Column $\mathrm{dist}_\Gamma$ gives mean and median.}
    \centering
    \begin{tabular}{r|c|cc|c||c|cc|c||c|cc|c||}
                            & \multicolumn{4}{c||}{US Airlines}   & \multicolumn{4}{c||}{Migrations}  & \multicolumn{4}{c||}{Air Traffic}  \\
                            &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$      &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}  &  $\mathrm{ambig}_\Gamma$    &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$  \\
                            \hline
        Straight  Line          &  1.000    &  1.000& 1.000 &  0.710                &  1.000 &  1.000 & 1.000 &  0,705           &  1.000 &  1.000 & 1.000 &  0.737  \\
        \hline
        Force-directed (Divided)        &  \textbf{0.736} &  1.076& 1.038 &  0.870 &  0.750 &  1.108 & 1.060 &  \textbf{0.888}   &  0.822 &  1.407 & 1.385 &  0.865  \\
        Edge-Path           &  0.814 &  \textbf{1.073}& \textbf{1.018} &  \textbf{0.851}         &  \textbf{0.520} &  \textbf{1.077}& \textbf{1.036} &  0.903  &  \textbf{0.724} &  \textbf{1.088}& \textbf{1.053} &  \textbf{0.863}  \\
    \end{tabular}
    \label{tab:realDir}
\end{table*}


\subsubsection{Airlines}

{\bf Ink Reduction.}  On the (undirected) Airlines dataset, KDEEB achieves the largest ink reduction, down to 0.28, followed by Winding Roads and Edge-Path. Force-directed and Confluent achieve less ink reduction with a score of 0.76 and 0.77. These scores also match the visual impression of Fig.~\ref{fig:airlinesUndirected}. The ink reduction result would be expected as edge-path bundling provides a good compromise between ambiguity and visual simplification.

{\bf Distortion.} On the distortion metric, Force-directed performs best with an average distortion of less than 1.03. Winding Roads and Edge Path follow second and third with similar median scores of 1.043 and 1.045. For KDEEB and Confluent we observe higher distortions, which is expected for KDEEB due to the strong ink reduction; for Confluent, as stated before, the bundle routing had not been originally designed for pre-embedded spatial graphs. 

%Similar for all approaches except KDEEB and confluent.  Confluent has the problem of not dealing well with the input drawing.  KDEB overbundles on its default parameters. 

{\bf Ambiguity.} For the ambiguity metric, the Straight Line has an ambiguity score of already 0.59 due to shallow edge crossings. In the bundles layouts, Force-directed achieves the least additional ambiguity, followed by Winding Roads and Edge-Path with similar scores of 0.78--0.79. KDEEB is slightly more ambiguous and the poor edge routing in Confluent lets it score highest on ambiguity. This indicates that Confluent, although having good theoretical ambiguity properties, is not well suited if the vertex positions cannot be adjusted in the layout.

Comparing Winding Roads and Edge-Path, their three scores on Airlines are quite similar and they represent a good compromise between the three metrics. Yet visually, Winding Roads produces more and smaller bundles, whereas Edge-Path groups edges along fewer backbone paths in the input graph. Not all of the bundles in Winding Roads are backed by such structural paths.

% Force-based and straight line do the best.  Force-based doesn't really bundle and when it does it can be ambiguous.  Winding roads and our approach are on par in terms of ambiguity.  The main advantage of winding roads is that is that the bundles are small and therefore have lower ambiguity scores. However, there is not necessarily a path in the graph that realises the smaller bundles in winding roads.  In edge-path bundling, there is.  

% At first, it may seem counter-intuitive that confluent performs poorly on this metric.  However, our approach requires a drawing as input and the metric includes shallow edge crossings.  Bicliques used for bundling are widely separated by the input layout, leading to poor performance.

%KDEB his highly ambiguous due to its tight bundles.

{\bf Qualitative.} Fig.~\ref{fig:airlinesUndirected} shows the results for undirected bundling.  Images for directed bundling are available in the supplementary material. The undirected drawings of force-directed and KDEEB can clarify structure in the drawing.  In particular, there is a large bundle headed east-west and some of the structure in the densely populated east coast.  However, this overaggregation can obscure some details and may not take graph structure into account.  Winding Roads is able to divide the large bundles into smaller ones, but unrelated edges can be grouped together.  Edge-path bundling clarifies the two distinct streams on the west coast follow different paths in the network eastward with Denver seeming to act as a control point.  Also, the bundles on the east coast are four distinct path bundles.  These path bundles loosely correspond to four airport hubs:  Atlanta, Minneapolis, Detroit, and Dallas.  This structure is more difficult to see in the other edge bundling techniques.


\begin{figure*}[p]
    \centering
      \subfigure[Straight Line]{\label{fig:airSL}\includegraphics[width=0.32\linewidth]{figures/airlines/straight_angle.png}}
      \subfigure[Force-directed]{\label{fig:airFB}\includegraphics[width=0.32\linewidth]{figures/airlines/forcebased_angle.png}}
      \subfigure[KDEEB]{\label{fig:airKDE}\includegraphics[width=0.32\linewidth]{figures/airlines/kdeeb_angle.png}}
      \subfigure[Confluent]{\label{fig:airConf}\includegraphics[width=0.32\linewidth]{figures/airlines/confluent_angle.png}}
      \subfigure[Winding Roads]{\label{fig:airWR}\includegraphics[width=0.32\linewidth]{figures/airlines/windingroads_angle.png}}
      \subfigure[Edge-Path]{\label{fig:airFPB}\includegraphics[width=0.32\linewidth]{figures/airlines/epb_angle.png}}
    \caption{Airlines (undirected). {\bf (a)} Input drawing.  {\bf(b)} Force-directed bundling is able to cluster edges into the major flows, but some overaggregation prevents details from being visualised.  {\bf (c)} KDEEB provides a good bundling, but also has overaggregation.  {\bf(c)} Confluent drawings can be imposed on the layout, but as the approach cannot layout the graph bicliques can be distantly located, resulting in suboptimal performance.  {\bf(e)} Winding roads divides the flows into many streams, but these streams can be unfaithful to graph structure.  {\bf (f)} Edge-path bundling aggregates edges using weighted paths.  The four prominent bundle intersections on the east coast correspond to major airports: Atlanta, Detroit, Minneapolis, and Dallas.}
    \label{fig:airlinesUndirected}
\end{figure*}
\begin{figure*}[p]
    \centering
     \subfigure[Force-directed (Divided)]{\label{fig:migrationComparisonFBD}\includegraphics[width=0.42\linewidth]{figures/migrations_D/fbd_angle.png}}
      \subfigure[Edge-Path]{\label{fig:migrationComparisonEBP}\includegraphics[width=0.42\linewidth]{figures/migrations_D/epb_angle.png}}
    \caption{Migrations (directed). {\bf (a)} Divided edge-bundling which uses a forced-based approach. {\bf (b)} Directed edge-path bundling.  Directed edge-path bundling does not bundle unrelated edges together and can reveal more detail on the east coast and in the east-west flow.}
    \label{fig:migrationsDirected}
\end{figure*}
\begin{figure*}[p]
    \centering
        \subfigure[Force-directed]{\label{fig:airtrafficFBD}\includegraphics[width=0.47\linewidth]{figures/airtraffic/forcebased_angle.png}}
        \subfigure[KDEEB]{\label{fig:airtrafficKDEEB}\includegraphics[width=0.47\linewidth]{figures/airtraffic/kdeeb_angle.png}}
        \subfigure[Winding Roads]{\label{fig:airtrafficWR}\includegraphics[width=0.47\linewidth]{figures/airtraffic/wr_angle.png}}
        \subfigure[Edge-Path]{\label{fig:airtrafficEBP}\includegraphics[width=0.47\linewidth]{figures/airtraffic/epb_angle.png}}

      
    \caption{Results of four algorithms on the Air Traffic network.  {\bf (a)} Force-directed bundling is able to recover the major trajectories but does not strongly bundle the network.  {\bf (b)} KDEEB strongly bundles the main flows of airtraffic, but can suffer from overaggregation.  {\c (c)} Winding roads divides the traffic into many smaller bundles, but this may not be reflective of underlying graph structure.  {\bf (d)} With edge-path bundling, each bundle necessarily reflects a path in the network.  There are separate flows across the Atlantic and Asia that correspond to paths through the network.}
    \label{fig:airtrafficUD}
\end{figure*}

\subsubsection{Migrations}

{\bf Ink Reduction.}  For the Migrations dataset (see also the teaser Fig.~\ref{fig:teaser}), Edge-Path actually achieves the best ink reduction, closely followed by KDEEB and Winding Roads, all in the range of 0.47--0.49. Force-directed is next with an ink reduction to 0.72 and Confluent only obtains 0.85. These results match the visual impression of the bundled layouts and are also reflected in the directed Migrations data. 

% Path-edge bundling performs on par with winding roads and KDEEB.  These three algorithms are better than all the other approaches.

{\bf Distortion.} Winding Roads and Edge-Path have the lowest distortion scores, where the former wins regarding the mean (1.06 vs. 1.07), and the latter has a lower median distortion score (1.03 vs. 1.04). Force-directed and KDEEB follow next and Confluent, as before, scores worst in the distortion metric, which we again attribute to its unspecified use for a spatial graph. These results match our expectations and are similarly observed in the directed Migrations data. 

%Similar for all approaches except KDEEB and confluent.  Confluent has the problem of not dealing well with the input %drawing.  KDEEB overbundles on its default parameters. 

{\bf Ambiguity.}  The Migrations straight-line layout has a high baseline ambiguity of 0.7. All methods except KDEEB obtain ambiguity scores in the range 0.87--0.9 with Winding Roads slightly ahead of Force-directed and Edge-Path. KDEEB achieves an ambiguity score of 0.92. Hence apart from KDEEB, which is slightly more ambiguous, we cannot determine a clear advantage among Winding Roads, Force-directed, and Edge-Path by simply comparing their scores. 

{\bf Qualitative.} Considering all three quality metrics together, we observe that Edge-Path and Winding Roads are doing very well on all of them combined. So we should analyse the visual results more closely to find similarities and differences.
%Similar story to airline.  Winding roads does well due to the small bundles.  These small bundl be ambiguous where ours will necessarily have a path.
Fig.~\ref{fig:teaser} shows the undirected bundling approaches on migrations.  Force-directed and KDEEB is able to present the main east-west direction of flow and the graph structure on the east coast to some degree, but aggregates to a very high degree and can include unrelated edges.  Winding roads further subdivides these bundles, but again some of the structure can be obfuscated by clustering unrelated edges together.  Edge-path bundling demonstrates flows that are in the underlying graph.  The east-west flows actually correspond to two distinct paths:  one that heads northward and one that heads towards Texas.  On the east coast, the flows are further divided into a smaller number of compact streams that reflect paths in the data.

Fig.~\ref{fig:migrationsDirected} compares directed edge bundling using a force-directed approach to our own.  The force directed approach is able to divide out streams heading in different directions as can be seen in the east-west parallel flows across the country and the north-south flows on the east and west coast.  However, these patterns contain a number of unrelated edges.  In edge-path bundling, the east-west flow divides into three parts around Texas with the thickest bundle heading towards the great lakes region.  On the east coast, more detail is revealed in the north-south direction.  All of this detail depends on the structure of the underlying graph as unrelated edges are not bundled.

\subsubsection{Air Traffic}

Fig.~\ref{fig:airtrafficUD} shows the results of the four bundling approaches on this dataset with Tables~\ref{tab:real} and \ref{tab:realDir} showing the metric results.

{\bf Ink Ratio.}  On ink ratio, KDEEB (0.38) and Winding Roads (0.5) perform the best with Edge-Path bundling ranked third (0.51).  There is a large gap between the other approaches and these three algorithms.   On the directed datasets, edge-path bundling outperforms force-directed.  Edge-path bundling aims at bundling well while reducing the amount of ambiguity in the network and therefore it is competitive with top bundling approaches. 

{\bf Distortion.}  In terms of average distortion, edge-path bundling ranks fourth only outperforming confluent, but when looking at the median distortion it is very much on par with all four approaches.  Confluent does not perform well on distortion as it is forced to retain the input layout meaning that bicliques could be separated by large distances.  Even though edge-path bundling has some edges that are more distorted than the other approaches, distortion for the median edge is similar to other approaches in this experiment, indicating similar performance for these four approaches.

{\bf Ambiguity.}  When quantifying all edge ambiguities, force-directed has the lowest ambiguity with edge-path bundling (0.886) performing similar to winding roads (0.814).  There is less bundling in the force-directed approach, meaning that it has lower ambiguities.  The bundles in winding roads are smaller, giving it an advantage in terms of this metric, but edge-path bundling seems to perform in a similar way.  KDEEB and confluent are not too far away but slightly more ambiguous.

{\bf Qualitative.}  Fig.~\ref{fig:airtrafficUD} shows the results of force-directed, KDEEB, winding roads, and edge-path bundling on this global airline dataset.  Force-directed is able to simplify the east-west flows across the atlantic and pacific, but only at a high level with many of the edges remaining unaggregated.  KDEEB is able to greatly simplify these flows, but suffers from some overaggregation.  Winding roads simplifies these flows into several smaller streams, but these streams may not be reflective of graph structure.  Edge-path bundling provides a compromise between level of bundling and ambiguity.  In this image, flows from Europe to South America are a separate yellow bundle, indicating few independent paths.  Flights directly across the Atlantic are divided into separate bundles that represent paths in the graph as well as detail in the United States being revealed.  Flights in Asia split into a triangle of streams towards Australia with north-south flights being in dependant from flights on the continent.  Edge-path bundling is able to reveal structure in this network that is more faithful to the underlying graph structure.   

%\subsection{Path-bundling experiments}

%\subsection{Evaluation against other bundling algorithms}



% \begin{figure*}
%     \centering
%       \subfigure[SL]{\label{fig:airtrafficSL}\includegraphics[width=0.32\linewidth]{figures/airtraffic/straight_angle.png}}
%       \subfigure[Edge-Path]{\label{fig:airtrafficEBP}\includegraphics[width=0.32\linewidth]{figures/airtraffic/epb_angle.png}}
%       \subfigure[Force-based]{\label{fig:airtrafficFBD}\includegraphics[width=0.32\linewidth]{figures/airtraffic/fbd_angle.png}}
%     \caption{Air traffic directed}
%     \label{fig:airtrafic}
% \end{figure*}

%\begin{figure}
%\centering
%\includegraphics[width=0.70\linewidth]{figures/limitations.png}
%\caption{The shortest path can create complex routes or self crossings, resulting in swirl artifacts.  %Future work could detect them and eliminate them from the bundling.}
%\label{fig:limitations}
%\end{figure}

\section{Discussion, Limitations, and Conclusion}

Edge-path bundling is not without its ambiguities even though the type of ambiguity is less severe.  As shown in Fig.~\ref{fig:pathamb}, direct connections between vertices can be ambiguous in this edge-path cluster, but paths between all vertices will exist in the cluster by definition.  This edge ambiguity, or loss of information, is similar to node aggregation strategies~\cite{archambault_2008,archambault_2011,golodetz_2020,vanHam_2004,abello_2006,batagelj_2011} but involving edges.  In visualisations produced by these strategies, it is impossible to understand \textit{how} the vertices within the aggregated node connect, only that they are connected; in path-edge bundling, we know the bundle is connected and paths between all vertices in the bundle exist, but specific connections are difficult to read.  Interactive techniques, similar to Edgelens~\cite{wong_2003}, could be explored to disambiguate this ambiguity. Edge-path bundles can be more convoluted as they must follow shortest paths in a graph.  %Fig.~\ref{fig:limitations} shows these swirl artifacts that can occur in edge-path bundlings.  
Detection of these loops would solve this issue but remains future work. 

When bundling directed graphs, edge-path bundling can give poor results, due to the fact that a directed graph may have many forward and backward edges between pairs of vertices. This can lead to edges being bundled along the same path in opposite directions. When combined with overplotting, this may result in indistinguishable bundles. Future work could focus on a better routing approach for bundles or avoiding to use the same path in both directions.  Edge-path bundling takes a graph and a layout as input to compute the bundled drawing. An interesting area of future work would be to design layout algorithms that maximise the edge-path bundling as part of the layout process.

Edge-path bundling has a worst-case complexity of $O(|E|^2\log |E|)$ but works well in practice.  For network with a near quadratic number of edges, the performance could deteriorate.  From a theoretical standpoint, finding approximations or algorithms that are faster are of interest.  Multilevel bundling or parallelisation approaches could also be applied to reduce this worst-case running time complexity.  %The approach could lend itself to parallel approaches, but this also remains future work.

We presented a method for bundling graphs by considering edge-path pairs.  The resulting drawings do not incur independent edge ambiguities and are more resilient to creating signal through bundling when there is none.  Our resulting bundles provide a new compromise between degree of bundling and faithfulness to the underlying graph structure.



%\bibliographystyle{abbrv}
%\bibliographystyle{abbrv-doi}
%\bibliographystyle{abbrv-doi-narrow}
\bibliographystyle{abbrv-doi-hyperref}
%\bibliographystyle{abbrv-doi-hyperref-narrow}


\bibliography{bibliography}

\end{document}


==> old.tex.txt <==
% $Id: template.tex 11 2007-04-03 22:25:53Z jpeltier $

\documentclass[journal]{vgtc}                          % final (conference style)
%\documentclass[review]{vgtc}                 % review
%\documentclass[widereview]{vgtc}             % wide-spaced review
%\documentclass[preprint]{vgtc}               % preprint
%\documentclass[electronic]{vgtc}             % electronic version

%% Uncomment one of the lines above depending on where your paper is
%% in the conference process. ``review'' and ``widereview'' are for review
%% submission, ``preprint'' is for pre-publication, and the final version
%% doesn't use a specific qualifier. Further, ``electronic'' includes
%% hyperreferences for more convenient online viewing.

%% Please use one of the ``review'' options in combination with the
%% assigned online id (see below) ONLY if your paper uses a double blind
%% review process. Some conferences, like IEEE Vis and InfoVis, have NOT
%% in the past.

%% Figures should be in CMYK or Grey scale format, otherwise, colour 
%% shifting may occur during the printing process.

%% These few lines make a distinction between latex and pdflatex calls and they
%% bring in essential packages for graphics and font handling.
%% Note that due to the \DeclareGraphicsExtensions{} call it is no longer necessary
%% to provide the the path and extension of a graphics file:
%% \includegraphics{diamondrule} is completely sufficient.
%%
\ifpdf%                                % if we use pdflatex
  \pdfoutput=1\relax                   % create PDFs from pdfLaTeX
  \pdfcompresslevel=9                  % PDF Compression
  \pdfoptionpdfminorversion=7          % create PDF 1.7
  \ExecuteOptions{pdftex}
  \usepackage{graphicx}                % allow us to embed graphics files
  \DeclareGraphicsExtensions{.pdf,.png,.jpg,.jpeg} % for pdflatex we expect .pdf, .png, or .jpg files
\else%                                 % else we use pure latex
  \ExecuteOptions{dvips}
  \usepackage{graphicx}                % allow us to embed graphics files
  \DeclareGraphicsExtensions{.eps}     % for pure latex we expect eps files
\fi%

%% it is recomended to use ``\autoref{sec:bla}'' instead of ``Fig.~\ref{sec:bla}''
\graphicspath{{figures/}{pictures/}{images/}{./}} % where to search for the images

\usepackage{microtype}                 % use micro-typography (slightly more compact, better to read)
\PassOptionsToPackage{warn}{textcomp}  % to address font issues with \textrightarrow
\usepackage{textcomp}                  % use better special symbols
\usepackage{mathptmx}                  % use matching math font
\usepackage{times}                     % we use Times as the main font
\renewcommand*\ttdefault{txtt}         % a nicer typewriter font
\usepackage{cite}                      % needed to automatically sort the references
\usepackage{tabu}                      % only used for the table example
\usepackage{booktabs}                  % only used for the table example
\usepackage{subfigure}
\usepackage{amsmath,amssymb}
\usepackage[ruled,noend,noline]{algorithm2e}
%\usepackage{algpseudocode}
%% We encourage the use of mathptmx for consistent usage of times font
%% throughout the proceedings. However, if you encounter conflicts
%% with other math-related packages, you may want to disable it.

\usepackage{todonotes}
\newcommand{\martin}[1]{\todo[inline,color=blue!30]{MN: #1}}
\newcommand{\markus}[1]{\todo[inline,color=yellow!30]{MW: #1}}
\newcommand{\dan}[1]{\todo[inline,color=green!30]{DA (Dan): #1}}
\newcommand{\jaakko}[1]{\todo[inline,color=cyan!30]{JP (Jaakko): #1}}

%% If you are submitting a paper to a conference for review with a double
%% blind reviewing process, please replace the value ``0'' below with your
%% OnlineID. Otherwise, you may safely leave it at ``0''.
\onlineid{1368}

%% declare the category of your paper, only shown in review mode
\vgtccategory{Research}

%% allow for this line if you want the electronic option to work properly
\vgtcinsertpkg

%% In preprint mode you may define your own headline.
%\preprinttext{To appear in an IEEE VGTC sponsored conference.}

%% Paper title.

\title{Edge-Path Bundling:  A Less Ambiguous Edge Bundling Approach}

%% This is how authors are specified in the conference style

%% Author and Affiliation (single author).
%%\author{Roy G. Biv\thanks{e-mail: roy.g.biv@aol.com}}
%%\affiliation{\scriptsize Allied Widgets Research}

%% Author and Affiliation (multiple authors with single affiliations).
%%\author{Roy G. Biv\thanks{e-mail: roy.g.biv@aol.com} %
%%\and Ed Grimley\thanks{e-mail:ed.grimley@aol.com} %
%%\and Martha Stewart\thanks{e-mail:martha.stewart@marthastewart.com}}
%%\affiliation{\scriptsize Martha Stewart Enterprises \\ Microsoft Research}

\author{Submission ID 1368}

% %% Author and Affiliation (multiple authors with multiple affiliations)
% \author{Markus Wallinger\thanks{e-mail: mwallinger@ac.tuwien.ac.at}\\ %
%         \scriptsize TU Wien 
% \and 
% Daniel Archambault\thanks{e-mail:d.w.archambault@swansea.ac.uk}\\ %
%      \scriptsize Swansea University
% \and David Auber\thanks{e-mail: auber@labri.fr}\\ %
%      \scriptsize University of Bordeaux%
% \and Martin Nöllenburg\thanks{e-mail:noellenburg@ac.tuwien.ac.at}\\ %
%      \scriptsize TU Wien %
% \and Jaakko Peltonen\thanks{e-mail:jaakko.peltonen@tuni.fi}\\ %
%      \scriptsize Tampere University }

%% A teaser figure can be included as follows, but is not recommended since
%% the space is now taken up by a full width abstract.
%\teaser{
%  \includegraphics[width=1.5in]{sample.eps}
%  \caption{Lookit! Lookit!}
%}

% \teaser{
%   \centering
%       \subfigure[Edge-Path Bundling]{\label{fig:teaserEPB}\includegraphics[width=0.49\linewidth]{figures/airlines/epb.png}}
%       \subfigure[Force-based]{\label{fig:teaserFB}\includegraphics[width=0.49\linewidth]{figures/airlines/forcebased.png}}
%       \subfigure[Winding Roads]{\label{fig:teaserWR}\includegraphics[width=0.49\linewidth]{figures/airlines/windingroads.png}}
%       \subfigure[KDEEB]{\label{fig:teaserKDEEB}\includegraphics[width=0.49\linewidth]{figures/airlines/kdeeb.png}}
%   \caption{\textbf{Our excellent, amazing, fantastic teaser image. } Should show the advantage of our approach.  I'm thinking a small multiples of airlines under various bundling approaches pointing out differences.  We can update the introduction to walk a reader through this in a paragraph
%   \markus{I also have this in color.}}
%   \label{fig:teaser}
% }

\teaser{
  \centering
      \subfigure[Straight Line Drawing]{\label{fig:teaserSL}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/straight_angle.png}}
      \subfigure[Force-directed]{\label{fig:teaserFB}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/forcebased_angle.png}}
      \subfigure[KDEEB]{\label{fig:teaserKDEEB}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/kdeeb_angle.png}}
        \subfigure[Winding Roads]{\label{fig:teaserWR}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/wr_angle.png}}
      \subfigure[Edge-Path Bundling]{\label{fig:teaserEPB}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/epb_angle_U.png}}
      \subfigure[Edge-Path Bundling Directed]{\label{fig:teaserEPBDir}\includegraphics[width=0.49\linewidth]{figures/noise/teaser/epb_angle.png}}
  \caption{Edge bundling of the migrations dataset.  {\bf (a)} Straight line drawing.  {\bf (b)} Force-directed edge bundling aggregates edges well, but overaggregates at the centre of the drawing making it difficult to see patterns in the east-west flow (red bundle). {\bf (c)} KDEEB has a similar drawback at the centre of the map.  {\bf (d)} Winding roads divides this structure into several smaller flows, but these smaller flows may not be necessarily related to graph structure.  {\bf (e)} Edge-path bundling is able to distinguish between several flows that reflect paths in the underlying graph.  {\bf (f)} When edge direction is considered, the algorithm is able to further subdivide these flows based on direction.}
  \label{fig:teaser}
}

%% Abstract section.
\abstract{%
Edge bundling techniques cluster edges with similar attributes (i.e. similarity in direction and proximity) together to reduce the visual clutter.  All edge bundling techniques to date cluster groups of individual edges together based on these attributes.  These clusters can result in ambiguous connections that do not exist in the data.  Confluent drawings of networks do not have these ambiguous cases, but require the layout to be computed as part of the bundling process.  We devise a new bundling method, edge-path bundling, to simplify edge clutter while greatly reducing ambiguities compared to previous bundling techniques.  Edge-path bundling takes a layout as input and clusters each edge along a weighted, shortest path to limit its deviation from a straight line.  Edge-path bundling does not incur independent edge ambiguities typically seen in all edge bundling methods, and the level of bundling can be tuned through shortest path distances, Euclidean distances, and combinations of the two.  Also, directed edge bundling naturally emerges from the model.  Through metric evaluations, we demonstrate clear advantages of edge-path bundling over the major categories of edge bundling techniques. 
} % end of abstract

%% ACM Computing Classification System (CCS). 
%% See <http://www.acm.org/class/1998/> for details.
%% The ``\CCScat'' command takes four arguments.

\CCScatlist{ 

}

%% Copyright space is enabled by default as required by guidelines.
%% It is disabled by the 'review' option or via the following command:
% \nocopyrightspace

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%% START OF THE PAPER %%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{document}

%% The ``\maketitle'' command must be the first command after the
%% ``\begin{document}'' command. It prepares and prints the title block.

%% the only exception to this rule is the \firstsection command
%\firstsection{Introduction}

\maketitle

\section{Introduction} %for journal use above \firstsection{..} instead
Since its introduction~\cite{holten_2006}, edge bundling approaches cluster groups of individual edges together based on similar properties.  The original paper required a hierarchy to be imposed on top of the network, but quickly afterwards many techniques were developed to bundle edges with attributes in common~\cite{lhuillier_2017} (e.g. proximity and movement in the same direction~\cite{cui_2008,holten_2009,lambert_2010,telea_2010}) (see Fig.~\ref{fig:teaser}). However, all of these approaches considered clusters of edges as the primitive for bundling, leading to a particular type of ambiguity shown in Fig.~\ref{fig:ambcase} and called the {\it independent edge ambiguity}: two edges that are not connected can be clustered together leading to the perception of false adjacencies that do not exist in the underlying graph.

%\jaakko{Do we need to emphasize here/later that 'not connected' means 1-step or multi-step connections?}
%\martin{can we give a name to this type of ambiguity? always referring to "ambiguity of Fig.2(a)" doesn't seem right. What about independent edge ambiguity? other suggestions?}

Confluent drawings~\cite{dickerson_2005} considered a very similar problem, and clustered edges based on their participation in bicliques.  Therefore, confluent drawings do not suffer from independent edge ambiguities.  However, confluent drawings bundle graphs significantly less, leaving much edge clutter on-screen.  Also, these approaches compute both the layout of the network and the bundling simultaneously.  There have been a number of attempts to relax the strict constraints of confluent drawings to move towards unambiguous bundling~\cite{bach_2016,zheng_2021}, but all approaches still require the layout to be computed alongside the bundling.

In all such approaches, groups of edges with similar attributes (typically, edge slope and proximity) are bundled together if they are aligned well.  However, when clustering these edges, the underlying graph structure is not fully considered.  In Fig.~\ref{fig:teaser}, the straight line drawing and three popular bundling approaches are shown.  Force-directed edge bundling~\cite{holten_2009} and KDEEB~\cite{hurter_2012} greatly simplify the edge clutter clearly revealing the direction of flows.  This is particularly visible in the east-west flows of the network (the red edges) at the centre of the drawing.  However, unrelated edges can be pulled together into a cluster causing ambiguity in the patterns of connections.  Grid-based techniques, such a winding roads~\cite{lambert_2010}, divide the edges into much smaller bundles, but these bundles can contain unrelated edges.  The approach presented in this paper, edge-path bundling, clusters edges with paths between their endpoints.  Therefore, unrelated edges will not be bundled and all bundles reflect an underlying path in the graph.  In the undirected version, it is now clear that the central flow divides into two: one that heads towards the great lakes region and another towards Texas.  Further detail is also visible on the east coast and the great lakes region not visible in the other diagrams.  Directed edge-path bundling reveals that these bundles actually consist of three main streams indicated in red.  In the straight line drawing, these flows are somewhat visible, but the pattern is not revealed by any other technique except directed edge-path bundling; in particular, the flow from California to Texas divides into three.

This paper introduces a new approach to edge bundling that does not consider groups of individual edges or bicliques as the primitive for bundling.  Instead, given an input layout (i.e. trail-sets~\cite{lhuillier_2017}), it considers clustering edges with a weighted path as the primitive for bundling.  Each long edge in the graph is bundled to a shortest path that exists between the endpoints of the edge (Fig.~\ref{fig:undiredgepath} and \ref{fig:diredgepath}).  By definition, edge-path bundling does not suffer from independent edge ambiguities as a path must exist in the graph for the edge to be bundled, but it is far less restrictive than the rules imposed by confluent drawings.  Also, the approach naturally expresses both undirected and directed edge bundling without modification to the algorithm.  We demonstrate that the approach has more significant bundling when compared to confluent drawings and hybrid approaches while simultaneously eliminating independent edge ambiguities.

%Most newer problems seem to focus on edge bundling for hierarchical data. There has also been on paper that combines different bundling techniques.

%There is a technical report of the complexity of edge bundling. %http://ww2.inf.ufg.br/sites/default/files/uploads/relatorios-tecnicos/RT-INF_001-17.pdf

%Utrecht seems quite active but none of their software is readily available. https://webspace.science.uu.nl/~telea001/InfoVis/KDEEB

% \begin{figure}
%     \centering
%     \subfigure[Ambiguous Bundle]{\label{fig:ambcase}\includegraphics[width=0.14\linewidth]{figures/ambunbundle.pdf}\includegraphics[width=0.14\linewidth]{figures/ambbundle.pdf}}\hspace{0.4cm}
%     \subfigure[Undirected Edge-Path Bundling]{\label{fig:undiredgepath}\includegraphics[width=0.12\linewidth]{figures/edgeBundleWithCycle.pdf}\hspace{0.25cm}\includegraphics[width=0.12\linewidth]{figures/edgeBundleWithCycleBundled.pdf}}\hspace{0.5cm}
%     \subfigure[Directed Edge-Path Bundling]{\label{fig:diredgepath}\includegraphics[width=0.12\linewidth]{figures/edgeBundleWithPath.pdf}\hspace{0.25cm}\includegraphics[width=0.12\linewidth]{figures/edgeBundleWithPathBundled.pdf}}
%     \caption{Independent edge ambiguity and an introduction to edge-path bundling.  {\bf (a)} Edge bundling that only considers edges as primitives can result in independent edge ambiguities.  In the bundled image, connections between $(u, x)$ and $(v,w)$ appear to exist but are not in the data.  {\bf (b)} Edge-path bundling.  Long edges are bundled with weighted shortest paths.  If the graph is undirected, long edges are bundled against shortest paths, bundling cycles.  {\bf (c)} If the graphs are directed, long directed edges are bundled with directed paths.}
%     \label{fig:bundleTypes}
% \end{figure}

\begin{figure}
    \centering
    \subfigure[]{\label{fig:ambcase}\includegraphics[width=0.125\linewidth]{figures/pb2.pdf}}
    \hspace{0.5cm}
    \subfigure[]{\label{fig:undiredgepath}\includegraphics[width=0.35\linewidth]{figures/pb3.pdf}}
    \hspace{0.5cm}
    \subfigure[]{\label{fig:diredgepath}\includegraphics[width=0.35\linewidth]{figures/pb4.pdf}}
    \caption{Independent edge ambiguity and an introduction to edge-path bundling.  {\bf (a)} Edge bundling that only considers edges as primitives can result in independent edge ambiguities.  In the bundled image, connections between $(u, x)$ and $(v,w)$ appear to exist but are not in the data.  {\bf (b)} Edge-path bundling.  Long edges are bundled with weighted shortest paths.  If the graph is undirected, long edges are bundled against shortest paths, bundling cycles.  {\bf (c)} If the graphs are directed, long directed edges are bundled with directed paths.}
    \label{fig:bundleTypes}
\end{figure}

\section{Related Work}

Since the introduction of edge bundling by Holten~\cite{holten_2006} and confluent drawing by Dickerson {\it et al.}~\cite{dickerson_2005} for reducing edge clutter in graph drawings, the research area has been very active and many approaches have been devised by clustering edges with similar properties together.  The current state-of-the-art in edge bundling can incur independent edge ambiguities (Fig.~\ref{fig:ambcase}) when aggregating edges into clusters.  Confluent drawings restrict the bundling to perfect bi-cliques to avoid this case, but often the imposed constraints are too strict for significant bundling to occur.

Edge-path bundling devises a necessary rule to have efficient bundling while completely eliminating independent edge ambiguities.  Intuitively, when a pair of disconnected edges $(u,v)$ and $(w,x)$ are bundled, a path can appear to exist between $(u, x)$ and $(v, w)$ where a connection does not exist at all.  Also, edge-path bundling can avoid bundling patterns where there are none.  In Fig.~\ref{fig:noise}, independent edges are placed randomly in the cube and all bundling techniques find a pattern in this graph whereas edge-path bundling and confluent drawings do not.  Edge-path bundling does not have this issue by clustering edges with weighted paths in a particular layout. Although related to edge bundling, it is a fundamentally different approach that does not neatly fit into any of these categories.  %In later sections of the paper, we formally describe metrics to quantify this ambiguity.

{\bf Edge Bundling.} Since the first techniques were described, many bundling techniques have been explored~\cite{lhuillier_2017} often inspired by the work on flow maps~\cite{phan_2005}.  A number of techniques have been proposed, but all techniques have one common primitive:  clustering groups of edges together that share similar attributes.  

Edge bundling was introduced to the visualisation community by Holten~\cite{holten_2006}.  In his seminal work, a hierarchy was superimposed on top of the network, usually via a treemap variant~\cite{johnson_1991,bruls_2000}, and the centroids of the cluster hierarchy are used as control points to cluster edges into merging and splitting streams.  Soon after, the requirement for a hierarchy was eliminated and replaced by a desired property whereby nearby edges headed in a similar direction with similar length are bundled together.  A number of approaches were created with this idea including using a triangular mesh~\cite{cui_2008}, grids and quad-trees~\cite{luo_2012,lambert_2010}, force-directed algorithms~\cite{holten_2009,nguyen_2012}, force-directed algorithms with edge direction encoded in the force system with compatibility measures (such as connection distance)~\cite{selassie_2011}, sparse visibility spanners~\cite{puprev_2016}, and multilevel clustering~\cite{gansner_2011}.  Domain-specific clusters and layouts have been used to help with the bundling process~\cite{lambert_2011,reniers_2014} as well as more general clusters~\cite{toeda_2017}. Image-based~\cite{telea_2010,hurter_2012,vdzwan_2016,ersoy_2011,wu_2015,lhuiller_2017} techniques use the similarity measure described above, but operate in image space (e.g. on the pixel level of an edge) to compute bundles efficiently. Bundling has also been used to simplify clusters in parallel coordinate plots~\cite{palmas_2014}.
%\martin{Dan: need to add FFTEB (\url{https://doi.org/10.1109/PACIFICVIS.2017.8031594})}

\begin{figure*}[t]
  \centering
      \subfigure[Edge-Path, Confluent]{\label{fig:noiseSL}\includegraphics[width=0.20\linewidth]{figures/noise/straight.png}}
      \subfigure[Force-directed]{\label{fig:noiseEPB}\includegraphics[width=0.20\linewidth]{figures/noise/forcebased.png}}
      \subfigure[Winding Roads]{\label{fig:noiseWR}\includegraphics[width=0.20\linewidth]{figures/noise/wr.png}}
      \subfigure[KDEEB]{\label{fig:noiseKDEEB}\includegraphics[width=0.20\linewidth]{figures/noise/kdeeb.png}}
  \caption{Bundling of a noise graph.  Randomly placed vertices ($|V| = 1000$) are connected by a perfect matching, resulting in $|E| = |V|/2$ disconnected edges. No structure is present in this graph and there should be no bundles (See~\cite{lhuillier_2017} Figure~19).  Force-directed, winding roads and KDEEB give the impression of structure in the underlying data when there is none.  Edge-path bundling and confluent drawings do not find bundles.}
  \label{fig:noise}
\end{figure*}

Edge bundling techniques greatly reduce edge clutter by clustering groups of edges and allow for the visualisation of higher-level flow patterns in the network that otherwise would not be visible.  However, all of these approaches will suffer from the independent edge ambiguities to a certain degree.  Also, as stated in the survey~\cite{lhuillier_2017}, random patterns can be created in data where there are no patterns.  In this paper, we seek a compromise:  efficient bundling that greatly simplifies the network while completely eliminating independent edge ambiguities.  We accomplish this by bundling long edges with a weighted shortest path between their endpoints instead of clustering groups of edges together.

{\bf Confluent Drawings.} Confluent drawings are visually similar to edge bundling but, by design, they do not suffer from independent edge ambiguities. The key idea of a confluent bundle is that only bicliques can be bundled, i.e., $K_{n,m}$ subgraphs. This guarantees that all connections implied by a bundle are actually present in the graph. In their original and theoretically motivated definition, confluent drawings do not permit any edge crossings~\cite{dickerson_2005,hpss-ttcd-07} and as a consequence some graphs do not have a confluent drawing at all. Variations of confluent drawings, such as $\Delta$-confluent~\cite{egm-dd-06} and strict confluent drawings~\cite{fgkn-sog-19,ehlnsv-scd-16}, have been studied from a theoretical point of view, showing mathematical characterizations and the NP-completeness of recognizing graphs that admit certain types of confluent drawings. While most results on confluent drawings do not provide algorithms or implementations, Dickerson \textit{et al.}~\cite{dickerson_2005} and Hirsch \textit{et al.}~\cite{hmr-becgcd-07} present and implement some heuristics based on detecting cliques and bicliques in order to introduce confluent bundles. 
Confluent drawings are based on an abstract graph input and typically solve both the graph layout and the edge bundling in a combined way. Therefore, existing confluent drawing techniques do not readily apply to edge bundling of pre-embedded networks.  In this paper, we devise a compromise that is not as strict as confluent layout, but more effectively bundles the network so that higher-level features become visible while reducing topological ambiguities.

{\bf Hybrid Approaches.} A number of papers have used confluent drawing approaches as a basis and have relaxed some of the more restrictive constraints of the approach to achieve greater simplification.  Bach {\it et al.}~\cite{bach_2016} explore ways to produce less ambiguous bundling by relaxing the strict planarity constraint of confluent drawings.  Their approach computes a power graph decomposition and uses the resulting hierarchy to both draw and bundle the network.  Zheng \textit{et al.}~\cite{zheng_2021} extend Bach {\it et al.}~\cite{bach_2016} to create strict, power-confluent drawings, based on additional constraints that further reduce crossings and ambiguities.

The two approaches described above were the first attempts to relax some of the constraints of confluent drawings to produce less ambiguous edge bundlings.  In this paper, we introduce a new approach with a different primitive, but that finds a similar compromise:  greater bundling while completely avoiding independent edge ambiguities.

{\bf Visualisations and Measures of Bundling Quality.} Alongside bundling algorithms, significant work has been undertaken to devise metrics to evaluate how well bundling algorithms perform with respect to each other and in general.  Metrics have been devised to measure faithfulness~\cite{NguyenEH17,neh_ofgv_2013}, entropy~\cite{WuZhuLiuYu18}, geodesic path tendency or distortion from the straight line distance~\cite{heh-grbgt-09}, and data-ink ratio to quantify simplification~\cite{t-vdqi-83}.  We use and adapt these metrics in our evaluation.  

Wang {\it et al.}~\cite{wang_2016} present methods for visualising ambiguities in graph layouts, including bundling.  In this approach, alignment in edge direction and proximity, a classic definition for bundling suitability, is used to highlight ambiguities in the graph.  Nguyen {\it et al.} define the notion of faithfulness in graph visualisation: {\it ``the underlying network data and the visual representation are logically consistent''}~\cite{neh_ofgv_2013}.  The first example uses edge bundling ambiguities to illustrate the faithfulness or lack of faithfulness in a representation.
Our work, by definition, increases the faithfulness of bundling representation by avoiding certain types of ambiguity.   

{\bf Summary.}  Edge bundling techniques greatly improve the readability of the graph, but suffer from independent edge ambiguities and can introduce random patterns into the graph where none exist in the underlying data. Confluent drawings and hybrid approaches do not suffer from independent edge ambiguities, but have a much lower degree of bundling and compute the drawing of the network as part of the bundling process.  Edge-path bundling bundles networks with an input drawing without the connection ambiguity and reducing the introduction of random patterns.  Thus, this paper introduces a new bundling primitive (edge to path) and a new bundling algorithm based on this primitive, that produces a more faithful bundling~\cite{neh_ofgv_2013} of a network layout.

%\section{Problem Definition}
%\subsection{Quality Metrics}
%We model a graph’s bundling strength by measuring how densely packed its edges are. Areas with high edge density, separated by areas with zero density, indicate strong,clearly  delimited,  bundles,  and  minimize  ink.
%We used the theory of the mutual information to assess the final results of edge bundling methods. Based on the information-theoretic pipeline of Chen et al.

%\subsection{Edge Crossings}
%Kobourov et al. \cite{kss-acidlg-14}

%\subsection{Faithfulness}
%\cite{neh_ofgv_2013}

\section {Edge-Path Bundling Algorithm}\label{sec:algorithm}

Algorithm~\ref{alg:pathbundle} presents the pseudocode for our approach.  The method is surprisingly simple and only requires four parameters:  the network $G = (V, E)$, a drawing of the network $D_G$, a maximum distortion threshold $k$, and an edge weight factor $d$.  The algorithm creates a local hashset, {\it lock}, that indicates when edges will be excluded from bundling by the algorithm. It also uses a second hashset {\it skip} which includes edges that will be skipped from shortest path calculations.   Initially, all edges in both are false.  The algorithm takes into account the length of an edge in the drawing to determine its suitability for inclusion in a shortest path: shortest paths that result in shorter detours in Euclidean space are preferred.  Therefore, a third hashset stores the weight of each edge which is the edge length raised to a power $d$.  The exponent $d$ can be used to tune exclusion of short edges from the bundling.

As a first step, the edges are sorted in decreasing weight order and then processed in that order.  Thus, our algorithm prefers to bundle long edges over short ones.  If an edge is locked, the algorithm does not process it.  Otherwise, it is excluded from shortest path computations and processed.  The first stage of bundling is determining the shortest, weighted path between the endpoints of the edge, excluding the edge itself and previously bundled edges from this calculation.  In order to compute this path, we use Dijkstra's algorithm to compute the shortest path that takes the minimum detour from straight line distance.  If such a path does not exist or the detour is greater than a distortion threshold of $k$ times the straight line distance, the edge is not bundled and it is reintroduced into shortest path calculations.  Otherwise, the edge is bundled and the algorithm uses the vertices along the path in the drawing as control points for the edge.  The bundled edge is excluded from all future shortest path calculations as it will be rendered using a curve.  As all the edges along the path are now included in an edge-path bundle, these edges are locked.  Edges along the path should not be bundled as they serve as the control points for one or more bundled edges in the graph, but they still can participate in shortest path calculations to bundle other edges.  The final drawing of the network uses these control points to render each edge using a smooth Bezier curve. A smoothing parameter allows the algorithm to control the bundling strength in the final drawing.

Overall, edge-path bundling has a worst case time complexity of $O(|E|^2\log |E|)$.  However, the distortion threshold $k$ can be used to stop Dijkstra's algorithm once this threshold is exceeded, reducing the chance that this worst case is observed in practice.  Our approach seems to work well for many networks and following are the measured average runtimes over ten executions of our bundling algorithm. We refer to Sec.~\ref{sec:data} for the description and sizes of the datasets.  We implemented our bundling algorithm in C++ and used a machine with Ubuntu 20.04 operating system and an AMD Ryzen 5 5600x CPU: Cubes (1-4)R [128ms], Noise [401ms], Airlines [920ms], Migrations undirected [10.6s], Migrations directed [15.3s], and Air Traffic [49.6s].


% Airlines - 968[ms]
% Migrations - 10685[ms]
% Airtraffic - 49557[ms]
% Noise - 405[ms]


%Our algorithm is composed of four different steps (Weighting, Sorting, Routing, Smoothing). First it assigns to each edge a weight. It is used later for sorting and routing edges. These weights may be setup freely by the end user according to her/she bundling needs. It then sorts edges in decreasing order according to their weights. Finally,  it routes each edge one by one according to that order. The routing process computes the weighted shortest path between extremities of the edge. If a path is found it tests if following that path instead of the direct edge will increase the initial weight of the path by a more than factor K. If no, it routes the edge on the found path. It then fixed all edges used in that shortest path in order not to bundle them later. To produce the final drawing of edges, our method computes a smooth Bezier curve using the found routes as control points. A smoothing parameter enables to control the bundling factor from a non bundled graph to an edge-path bundled graph. The overall complexity of the algorithm is in the worst case is $O(E*E*log(E))$. However since we need only shortest path between two vertices each time and that we do not need path longer than K times the initial one we can early stop the shortest path algorithm. Thus, that algorithm works well on graph of reasonable size.

\begin{algorithm}[t]
\DontPrintSemicolon
 \caption{Edge-Path Bundling Algorithm}
    \SetKwInOut{Input}{Input}
    \SetKwInOut{Output}{Output}
    \SetKwComment{Comment}{//}{}
    \Input{Graph $G = (V, E)$, input drawing $D_G$, minimum distortion $k$, edge weight factor $d$.}
    \Output{Control points for an edge-path bundled drawing $\Gamma$.}
    \For{$e \in E$}{
        lock($e$) $\leftarrow$ False\;
        skip($e$) $\leftarrow$ False\;
        weight($e$) $\leftarrow$ $(D_G.\text{edgeLength} (e))^d$\;
    }

    sortedEdges $\leftarrow$ sortDescending ($E$, weight)\;
    \For{$e \in$ sortedEdges} {
        \If {lock(e)} {
            {\bf continue}\;
        }
        
        skip($e$) $\leftarrow$ True\;
        $s$ $\leftarrow$ source(e)\;
        $t$ $\leftarrow$ target(e)\;
        \Comment {Dijkstra excluding edges in skip from $G$}
        $p$ $\leftarrow$ dijkstraAlgorithm ($G$, $s$, $t$, weight, skip)\;
        \If {$p$ == null} {
            skip($e$) $\leftarrow$ False\;
            {\bf continue}\;
        }
        
        \If {$p.\text{length()} > k*D_G.\text{edgeLength} (e)$} {
            skip($e$) $\leftarrow$ False\;
            {\bf continue}\;
        }
        
        \For{$m \in p$} {
            lock($m$) $\leftarrow$ True\;
        }
        controlPoints($e$) $\leftarrow p.$getVertexCoords()\;
    }
    \Return controlPoints\;
    \label{alg:pathbundle}
\end{algorithm}

\subsection{The Lesser Ambiguities of Edge-Path Bundling}

Although our approach is completely free of independent edge ambiguities by definition, it is not completely free of ambiguities.  In this section, we describe the ambiguities incurred by edge-path bundling.  It is important to note that the two ambiguities we define here can occur in all other edge bundling methods, but have not been concretely defined previously.  These ambiguities are:

\begin{figure}
\centering
\includegraphics[width=0.75\linewidth]{figures/pb5.pdf}
%\includegraphics[width=0.28\linewidth]{figures/pathAmbiguityBundle.pdf}
%\includegraphics[width=0.28\linewidth]{figures/pathAmbiguityBundle.pdf}
\caption{Path endpoint ambiguity.  A connection exists between $(u, w)$ and $(v, x)$. When edges are bundled along paths, the viewer could perceive a direct edge between $(u, x)$ if the bundling is strong.  This ambiguity has existed in all other bundling approaches.  However, this is less severe than other ambiguities as there necessarily exists a path between any pair of vertices $u$, $v$, $w$, and $x$ and no non-existent paths are created.}
\label{fig:pathamb}
\end{figure}

\begin {itemize}
\item {\bf Path Endpoint Ambiguity.}  Edge-path bundling does not create connections between vertices that do not exist in the underlying graph.  However, it can produce ambiguities in edge endpoints along a path.  Fig.~\ref{fig:pathamb} shows this ambiguity.   A path exists, by definition between $(u, x)$, but it can be difficult to tell if there is a direct connection between $(u, x)$ in the edge-path bundle, depending on bundling strength.

\item {\bf Edge Crossing Ambiguity.}  When two edges or bundles cross, there could be an ambiguity if the crossing angle is shallow.  This is a fundamental ambiguity of graph drawing in general, which also affects the unbundled straight-line input drawing $D_G$.
\end{itemize}

\section{Quality Metrics}
In order to evaluate the edge bundling created by different bundling algorithms, we make use of three quantitative metrics. They measure the amount of clutter reduction using the \emph{ink reduction}, the \emph{distortion} of edge lengths in the graph, and the amount of adjacency \emph{ambiguity} in the bundled layout.  This section defines these quality metrics. We remark that no single quality metric can fully judge a bundled layout, but we think that a good bundled layout, which reduces visual clutter but at the same time aims to be faithful to distances and graph topology, will do fairly well on all three metrics. 

\subsection{Ink Reduction}

Let $I$ be the grayscale bitmap image $I \in \{0,\dots,255\}^{m \times n}$ of a bundled graph layout $\Gamma$ and let $I^B \in \{0,1\}^{m \times n}$ be the binarization of $I$ such that

\begin{equation}
    I^B(i,j) = \begin{cases}
                        1 & I(i,j) \ge \delta\\
                        0 & I(i,j) < \delta
                \end{cases},
\end{equation}
where $0 \le \delta \le 255$ is a global gray value threshold to consider a pixel occupied. Similarly we define $J$ as the unbundled input grayscale image.  The ink-reduction of $I$ with respect to $J$ is defined as:

\begin{equation}
    \mathrm{ink}_J(I) = \frac{\sum_{i=1}^m \sum_{j=1}^n I^B(i,j)}{\sum_{i=1}^m \sum_{j=1}^n J^B(i,j)}. 
\end{equation}

Under the assumption that the bundling reduces the number of pixels occupied by ink, the ink reduction takes a value between $0$ and $1$ and measures the factor by which the number of pixels occupied in the graph layout is reduced. An ink reduction close to $1$ indicates a low degree of bundling, whereas smaller values indicate a higher degree of bundling. It is possible to obtain values larger than $1$ if the bundling increases the number of pixels occupied.

\subsection{Distortion}

Let $e = (u, v) \in E$ be an edge in $G$ with Euclidean length of $||u - v||$ and let $d_\Gamma(u,v)$ be the length of the curve connecting $u$ and $v$ in the bundled layout $\Gamma$. We define the distortion of edge $e$ as 
\begin{equation}\mathrm{dist}_\Gamma(e) = \frac{d_\Gamma(u,v)}{||u-v||}\end{equation}
and the distortion of the layout $\Gamma$ as the average distortion of its edges, i.e., 
\begin{equation}\mathrm{dist}(\Gamma) = \frac{1}{|E|} \sum_{uv \in E} \mathrm{dist}_\Gamma(uv).\end{equation}



The distortion measures the factor by which the length of an edge increases in the bundled layout on average. Distortion values close to $1$ mean that the length of bundled edges remains close to the Euclidean distance of their endpoints, whereas larger values indicate edge bundles have longer detours from straight line distance, making adjacencies harder to read.

\subsection{Ambiguity}

Finally, we define an ambiguity metric, inspired by the concept of faithfulness~\cite{neh_ofgv_2013}, to measure how many non-existing edges are visually implied by a bundled graph layout. Let $e = (s,t) \in E$ and consider its representation in a bundled layout $\Gamma$. We define the set of reachable neighbors of the endpoint $s$ along $e$ as $N_{\Gamma}(s,e) = \{v \in V \mid \exists \text{ ambiguous connection from } s \text{ to } v \text{ in } \Gamma\}$; analogously we define $N_{\Gamma}(t,e)$ for the endpoint $t$. An ambiguous connection occurs if another edge $e'=(u,v)$ intersects or comes closer to $e$ in $\Gamma$ than a distance threshold $\epsilon$ in some point $p$ and the angle between $e$ and $e'$ in $p$ is smaller than an angle threshold $\theta$. Sec.~\ref{sec:detectambiguity} discusses the ambiguity detection in detail. Intuitively, this means that the human eye cannot easily distinguish between the two edges $e$ and $e'$ locally in $p$ and thus the endpoint of $e'$, say $v$, forming the small angle with $t$ belongs to $N_{\Gamma}(s,e)$, whereas the other endpoint $u$ belongs to $N_{\Gamma}(t,e)$. This is regardless of whether the edges $(s,v)$ or $(u,t)$ exist in $E$ or not.

\begin{figure}
\centering
\includegraphics[width=0.75\linewidth]{figures/AmbSet.pdf}
\caption{Consider an edge $e$ with endpoints $(s,t)$. The bundling implies $N_{\Gamma}(s,e)=\{t, w, x\}$ and $N_{\Gamma}(t,e)=\{s, u, v\}$. Additionally, there exists an edge with endpoints $(u, t)$ and therefore we would consider $u$ a true neighbour of $v$ resulting in $N^f_{\Gamma}(s,e)=\{w, x\}$ and $N^f_{\Gamma}(t,e)=\{v\}$}
\label{fig:pb1}
\end{figure}

Consequently, both sets contain some true neighbors and some false neighbors and we may take this classification based on (weighted) graph distance: the set of true neighbors is defined as $N_\Gamma^t(s,e) = \{v \in N_\Gamma(s,e) \mid d_G(s,v) \le \delta\}$ and the set of false neighbors as $N_\Gamma^f(s,e) = N_\Gamma(s,e) \setminus N_\Gamma^t(s,e)$. 
We form these sets of true and false neighbors for all edges in $E$ and define the ambiguity of $\Gamma$ as
\begin{equation}\label{eq:edgeamb}\mathrm{ambig}(\Gamma) = \frac{\sum_{v \in V} \sum_{e=(v,w) \in E} |N_\Gamma^f(v,e)|}{\sum_{v \in V} \sum_{e=(v,w) \in E} |N_{\Gamma}(v,e)|},\end{equation} 
i.e., as the proportion of false neighbors among all neighbors implied by $\Gamma$.
%Then the ambiguity of $e$ in $\Gamma$ is 
% \begin{equation}\label{eq:edgeamb}\mathrm{ambig}_\Gamma(e) = \frac{|N_\Gamma^f(s,e)|+|N_{\Gamma}^f(t,e)|}{|N_{\Gamma}(s,e)|+|N_{\Gamma}(t,e)|}.\end{equation} 
The default setting is $\delta=1$, which corresponds to counting only the neighbors in $G$ as true neighbors. For $\delta>1$ vertices with a short graph distance to the source vertex $v$ would still count as neighbors. By definition, planar, confluent layouts should have ambiguity $0$ (edge and bundle crossings increase the value of this metric) and highly ambiguous bundles will have values closer to $1$. 

This ambiguity measure will count all ambiguities due to shallow edge crossings, independent edge ambiguities (Fig.~\ref{fig:ambcase}), and path endpoint ambiguities (Fig.~\ref{fig:pathamb}).  Thus, edge-path bundling will have a non-zero value for this measure.  However, in all of the edge-path bundling drawings, by definition, there are no independent edge ambiguities.

%Metric to quantify the number of edges involved in at least one ambiguity.  Let $B(e)$ be the set of ambiguous edges implied by edge $e = (s,t)$. We define $B^f(e) = \{w = (u,v) \in B(e)|(s,v) \not\in E \; \mathrm{or} \; (u,t) \not\in E \}$
%
%\begin{equation}
%    \mathrm{lie}(e) = \frac{|B^f(e)|}{|B(e)|}
%\end{equation}
%
%\markus{6,7,8 can probably be removed.}
%
%Alternatively, we can use the number of ambiguous endpoints as ambiguity measurement (Martin's idea). Let $S_i$ and $T_i$ be the sets of ambiguous endpoints for edge $e_i = (s_i, t_i)$ and n be the number of vertices in the graph. In the unambiguous case we have no vertex in each set which gives an ambiguity value of $0$. If we consider the case where an edge is ambiguous to all other edges $|S_i| = |T_i| = |V \setminus \{s_i, t_i\}|$ 
%
%\begin{equation}
%    a_i(e_i) = \frac{|S_i| + |T_i|}{2n}
%\end{equation}

%\textcolor{blue}{I think I would compute $S_i$ and $T_i$ and then check how many of the $|S_i| \times |T_i|$ connections implied by the bundle are true, i.e. $\frac{|\{uv \in E \mid u \in S_i, v \in T_i\}|}{|S_i|\cdot|T_i|}$. }

%Following formulation of the problem could be more intuitive. Consider a vertex $v_i$ of $G$. Let $N_G(v_i)$ be the neighbours of $v_i$ and $N_A(v_i)$ be the ambiguous neighbours. Additionally, $N_G(v_i) \subseteq N_A(v_i)$  
%
%\begin{equation}
%    a_i (e_i) = \frac{|N_A(v_i)| - |N_G(v_i)| }{n}
%\end{equation}

%Alternatively, this could also be ratio of ambiguous to real endpoints

%\begin{equation}
%    a_i (e_i) = \frac{|N_A(v_i)|}{|N_G(v_i)|}
%\end{equation}

%\textcolor{blue}{
%Here is another take (maybe the same as above?): Consider an edge $e=(s,t)$ and define the reachable neighbors $N_{s}(e) = \{v \in V \mid \text{ there is an ambiguous connection from } s \text{ to } v\}$ and analogously $N_{t}(e)$. Now both sets contain some true neighbors and some false neighbors and we may take this classification based on (weighted) graph distance: $N_{s}^t(e) = \{v \in N_{s}(e) \mid d_G(s,v) \le \delta\}$ and $N_{s}^f(e) = N_{s}(e) \setminus N_{s}^t(e)$. Then the ``lie factor'' of $e$ is 
%\begin{equation}\label{eq:edgeamb}\mathrm{lie}(e) = %\frac{|N_{s}^f(e)|+|N_{t}^f(e)|}{|N_{s}(e)|+|N_{t}(e)|}.\end{equation} 
%In a confluent drawing it would be $0$ and a very poor bundling would get close to $1$. It is important to choose $\delta$. If we go for graph distance, then $\delta=1$ would mean the actual neighborhood, and larger $\delta \in \mathbb N$ consider $\delta$-hop neighborhood. If we go for Euclidean weighted edges, then $\delta$ is an admissible distortion factor and should be multiplied by the Euclidean distance $||s-v||$ of the candidate edge $sv$. Is there a path in $G$ of length at most $\delta ||s-v||$, then we %accept the adjacency. Again $\delta=1$ would find all the actual neighbors.}

\subsection{Detecting Edge Ambiguity in a Drawing}\label{sec:detectambiguity}
The approach chosen to detect edge ambiguity is based on the premise that nearby edges with a similar direction may mistakenly have their endpoints interchanged, especially, edges that are parallel or cross with a small angle. Therefore, we check if edges are spatially close and if the crossing angle is below the threshold $\theta = 7.5^\circ$, a crossing angle for which empirical evidence~\cite{hhe-eca-08} shows a strong negative effect on readability. 

First, the drawing area is divided into a small, square grid. Two edges are considered ambiguous if an ambiguity is detected in at least one cell. Each grid cell is assigned the intersecting edge segments it contains as well as their respective angle. Internally, curved edges are approximated using polylines, leading to two cases. In the first case, a segment ends in or intersects a grid cell and the angle of the segment is assigned. In the second case, where multiple segments of the polyline intersect the grid cell, the mean of the angles is assigned, under the assumption that the grid cell is small enough such that there is no drastic change of direction.

After this initial assignment, a sliding window processes the cells of the grid. The angles of the assigned segments of an edge are aggregated over all cells in the window which gives us an angle for each edge intersecting the window. Edges are processed in a pairwise manner. Given that two edges intersect the window, the edges must be spatially close. Therefore, the smaller of the two crossing angles is compared to a threshold $\theta$ to determine if it is an ambiguity. 

Additionally, we need the set of neighbours for the endpoints of an edge $e=(s,t)$ in the sets $N_\Gamma(s,e)$ and $N_\Gamma(t,e)$. When assigning segments to grid cells we iterate over the segments of an edge from source to target and assign an angle in the range $[0,2\pi]$. This gives enough information to determine the relative position of ambiguous edge segments by comparing their induced angles and deciding if the source vertex of one edge is ambiguous with the source or target vertex of another edge. This is analogously defined for the target vertex.
%\martin{what do you mean by relative position of ambiguous edge segments? I also don't think we need Fig. 6}

% \begin{figure}
%     \centering
%       \subfigure[Sliding Window]{\label{fig:asfd}\includegraphics[width=0.62\linewidth]{figures/ambdet1.pdf}}
%       \subfigure[Ambiguous Neighbour Assignment]{\label{fig:asssdf}\includegraphics[width=0.25\linewidth]{figures/ambdet2.pdf}}
%     \caption{Not sure yet if this is helpful.}
%     \label{fig:my_label}
% \end{figure}

\section{Data} \label{sec:data}

We computed bundled layouts of real and synthetic datasets. The synthetic datasets mainly highlight different aspects of bundling behaviour. The real world datasets are common in the literature and therefore used for comparison.

{\bf Cubes 1R-4R.} We created several synthetic datasets that should capture connections between disconnected components, a common feature in real-world datasets. Vertices ($|V| = 100$) are evenly distributed into four components which are subsequently randomly embedded inside axis-parallel cubes with fixed side length $s$. The cubes are positioned top left, top right, bottom left and bottom right with fixed space of $2s$ between the right edges of the left cubes and the left edges of the right cubes, see Fig.~\ref{fig:cubes_data}. We introduce a distance $\Delta$ between the bottom edge of the top cubes and the top edge of the bottom cubes. In Cubes 1R and 4R $\Delta=s/10$, which creates space between the cube pairings. In Cubes 2R $\Delta=0$ and for Cubes 3R $\Delta=-s/5$ which results in overlapping top and bottom cubes. A random spanning tree is used to connect vertices inside their cube component and additional edges are randomly added. In Cubes 1R-3R the left cubes are connected with their right counterpart and in Cubes 4R the components are connected diagonally. For connecting the components we added $|V|/2$ edges randomly. In the directed variation we additionally specify half of the edges going from left to right and the other half from right to left; see Fig.~\ref{fig:cubes2R}. 

% {\bf Cubes 1R-4R.} We created several synthetic datasets that should capture connections between disconnected components, a common feature in real-world datasets. Vertices ($|V| = 100$) are evenly distributed into four components which are subsequently randomly embedded inside axis-parallel cubes with fixed side length $s$. The cubes are positioned top left, top right, bottom left and bottom right with fixed space of $2s$ between the right edges of the left cubes and the left edges of the right cubes, see Fig.~\ref{fig:cubes_data}. We introduce a distance $\Delta$ between the bottom edge of the top cubes and the top edge of the bottom cubes. In Cubes 1R and 4R $\Delta=s/10$, which creates space between the cube pairings. In Cubes 2R $\Delta=0$ and for Cubes 3R $\Delta=-s/5$ which results in overlapping top and bottom cubes. A random spanning tree is used to connect vertices inside their cube component and additional edges are randomly added. In Cubes 1R-3R the left cubes are connected with their right counterpart and in Cubes 4R the components are connected diagonally. For connecting the components we added $|V|/2$ edges randomly. In the directed variation we additionally specify half of the edges going from left to right and the other half from right to left; see Fig.~\ref{fig:cubes2R}. 


\begin{figure}[htb]
    \centering
    \includegraphics{figures/cubes.pdf}
    \caption{Illustration of the Cubes 1R--4R datasets.}
    \label{fig:cubes_data}
\end{figure}

{\bf Noise.} This dataset is based on the observation by Lhuillier et. al~\cite{lhuillier_2017} that bundling approaches do bundle without support in the underlying data. For the Noise dataset, we embedded $|V| = 1000$ vertices randomly in  a square and connected vertices to form a perfect matching, resulting in $|E| = |V|/2$ edges and connected components. 

{\bf US Airlines.} The US Airlines dataset has been introduced by~\cite{holten_2009} and is commonly used in bundling publications. The dataset depicts flight paths from source to target airports in the US and has $|V| = 235$ vertices and $|E| = 2101$ edges. 

{\bf Migrations.} This dataset~\cite{cui_2008} shows migration in the US\footnote{\url{https://www.census.gov/data/tables/2000/demo/geographic-mobility/county-to-county-migration-flows.html}} and consists of a set of trails which we converted into a graph. The directed graph has $|V| = 1702$ vertices and $|E| = 9726$ edges. The number of vertices is slightly lower compared to earlier literature (1712) when we converted the trail sets. The undirected graph has $|E| = 6487$ edges. 

{\bf Air Traffic.} This dataset consists of global flights and has $|V| =1533$ vertices and $|E| = 14825$ edges. 

%\item {\bf Poker Hands.}  



\section{Experiment Rendering and Bundling Algorithms}

To guarantee a fair comparison between the different systems, we rendered all images of the different bundling results in the same way. First, we computed a bundling with each of the selected systems respective implementation. Then, we extracted the bundled edges as polyline approximations of the curves and used this as input for our own rendering. As some systems required a different scaling of the input layout we proceeded to scale all bundlings to a fixed width of $1600$px while keeping the original aspect ratio.
In the standard bundling plot we used a linewidth of $2$px to draw the edges and a diameter of $5$px for disks representing vertices. 
We used this plot to calculate the ink reduction of a bundling approach. 

To give a better impression of the direction of edges in a bundle, we created a second plot where we applied a perceptually uniform colour map~\cite{crameri_2020} to assign a color to each edge depending on the respective angle in the straight line drawing. Furthermore, we created plots of the distortion, where we first computed the minimum and maximum distortion over all results of a dataset and applied a sequential colormap~\cite{crameri_2020} to show an overview of where edges are distorted in a bundling. Finally, as we calculate the ambiguity of edges on a per cell basis, we can convert this to an image. We assign each cell the number of intersecting ambiguous edge-pairs and normalize by the maximum over all results of a dataset to achieve a greyscale image that encodes areas of high ambiguity as white spots. These images can be found in the supplementary material. %By multiplying with 255 we get a grayscale image that shows the areas of the layout with a high ambiguity as bright spots.   

\subsection{Bundling Algorithms in the Experiment}
For our experiment, we selected  algorithms with available implementations as representatives from major categories of bundling approaches: force-directed bundling, confluent drawings with fixed vertex positions, grid-based approaches, and image-based approaches. 

\textbf{Force-directed Bundling.} We used an available implementation in D3.js\footnote{\url{https://github.com/upphiminn/d3.ForceBundle}} and set the parameters as specified in~\cite{holten_2009} (spring constant $K =0.1$, force iterations $I=60$, subdivision operation $C=6$, initial subdivision points $P=1$ and the increase ratio to $2$). As the bundling is also dependent on the scale of the input graph, we did not rescale the input layout before bundling.

For \textbf{Confluent Drawings.} we used an available implementation\footnote{\url{https://github.com/jxz12/pconfluent}} based on the results of~\cite{bach_2016, zheng_2021}, which we modified to handle graphs with an embedding. This was realized by removing the layout step of the implementation and replacing it with the following. First, we fixed all vertices of the input layout and embedded the routing vertices in the barycenter of neighbouring input vertices. Afterwards, we iteratively moved the routing vertices towards the the barycenter of their neighbours until the layout converged.  Generally, confluent bundling algorithms draw and bundle the graph simultaneously, but our approach requires a drawing as input.  This means that these approaches are hampered as they cannot modify the layout.

\textbf{Winding Roads.} We used the implementation~\cite{lambert_2010} in Tulip~\cite{auber_2018}\footnote{\url{https://tulip.labri.fr/site/}}. 

\textbf{KDEEB.} We adapted an available implementation\footnote{\url{http://recherche.enac.fr/~hurter/KDEEB.html}} of KDEEB~\cite{hurter_2012}. A comparison with FFTEB~\cite{lhuiller_2017} would be preferable, but we were not able to run the implementation. Furthermore, given the computational effort required for our larger experiments we used the GPU implementation which had its parameters fixed by the authors. The layout of the input graph was scaled to the range $[0,1]$.

\textbf{Divided Edge Bundling.} We used an available implementation in Matlab\footnote{\url{https://github.com/kakearney/divedgebundle-pkg}} of Selassie {\it et al.}~\cite{selassie_2011} for directed edge bundling using default parameters. %We were not able to easily specify bundling parameters in the code.



\section{Experiments}

In this section, we discuss the impact of different parameter choices of the presented algorithm for the resulting bundling. Afterwards we compare against other approaches.  High resolution images of the bundling algorithms are in the supplementary material.

\subsection {Experimental Parameter Specification}

As discussed in Sec.~\ref{sec:algorithm}, we can specify several parameters when computing a bundling. We tested different settings and evaluated the resulting ink reduction, distortion, and ambiguity. 

We found that a maximum distortion factor $k \in [1.5, 3.0]$ works well for most of the experiments. A distortion factor of less than 1.5 resulted in very little edge bundling. For the Cubes 1R dataset, a distortion factor above 3.0 resulted in overaggregation with ink reduction $> 1$. %This can easily be explained as the edges going from one cube to another are long and are bundled first.  These edges will often need to return backwards into its own cube, cross over the the other cube, and then form a contorted path to its endpoint. This behaviour is not present in the Cubes R example as vertices with multiple edges into the connected community are easily bundled with our approach. CUBES NOT IN PAPER ANYMORE ALSO IN LIMITATIONS (apologies for all caps.  No other way in a comment)
In the US Airlines dataset, when increasing the distortion factor more edges were bundled, but increasing above a factor of 3.0 did not produce more bundling, which can be explained by the fact that most shortest paths are below the distortion threshold already. Images of the effect of this parameter on airlines are contained in the supplementary material. Ultimately, we used $k = 2.0$ for all experiments.

Experiments on the edge weight factor $d$ showed that values of $d \in \{1,2,3\}$ work well. Higher values of $d$ penalise long edges from being included in shortest paths used for bundling.  A value of $2$ was chosen for our experiments.

As our algorithm computes a list of control points for each edge, we can use an integer smoothing parameter to pull the rendered curve towards its control points. A smoothing parameter of 1 would use the original list of control points to calculate the curve. A smoothing factor of $2$ would add an additional control point in the middle of the line between every consecutive pair of control points. Increasing the smoothing factor above $2$ results in recursively adding more control points.  In our experiments, we set the smoothing parameter to $2$.
%\textbf{I think we should state just what we use}  
%Furthermore, different types of curves could be used.

%Lastly, we also experimented with restricting the maximum number of vertices, called max hops $m$, in a path. A value of $m = 1$ would not bundle the graph at all, as only paths of length $1$ are permitted. However, increasing this resulted in hardly explainable bundlings until the value of $m$ started to cover most shortest path lengths. The main reason for the poor performance is that the Dijkstra algorithm to find the shortest path does not take the maximum number of hops into account. Further experiments are necessary to clarify if this is a beneficial addition to the algorithm.

\subsection {Synthetic Data}

We first discuss the quantitative results on our synthetic data, Cubes 1R--4R, as well as the Noise data. By design of the Cubes datasets, there are two disjoint edge sets from left to right, which can potentially be grouped into distinct bundles, but edges from disconnected components should ideally not be mixed. In the Noise data, consisting of disconnected edges, there is nothing to be bundled, topologically speaking. Refer to Table~\ref{tab:synthetic} for the scores of the quality metrics.

%%%%%%
%% 2-digit version
%%%%%%

% \begin{table*}[]
%     \caption{The quantitative results for the undirected synthetic datasets. The distortion is given as ¸``mean median''. The variance can be found in the supplementary material.}
%     \centering
%     \begin{tabular}{r||c|cc|c||c|cc|c||c|cc|c||}
%                             & \multicolumn{4}{c||}{Cubes 1R}   & \multicolumn{4}{c||}{Cubes 2R}  & \multicolumn{4}{c||}{Cubes 3R} \\
%                             &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$      &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}   &  $\mathrm{ambig}_\Gamma$    &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$ \\
%                             \hline
%         Straight Line       &  1.00 &  1.00& 1.00 &  0.47           &    1.00 &  1.00& 1.00 &  0.55     &    1.00 &  1.00& 1.00 &  0.50 \\
%         \hline
%         Force-based         &  0.83 & \textbf{1.04}& 1.01 & 0.87           &  0.77 & \textbf{1.03}& 1.02 & 0,93    & 0.85 & \textbf{1.04}& 1.02 & 0,88    \\
%         Confluent    &  0.95 & 1.24& \textbf{1.00} & \textbf{0.75}    & 0.94 & 1.21& \textbf{1.00} & \textbf{0.75}          & 0.95 & 1.23& \textbf{1.00} & \textbf{0.73}   \\
%         Winding Roads       &  0.59 & 1.05& 1.03 & 0.79             & 0.62 & 1.04& 1.02 & 0.78          & 0.55 & \textbf{1.04}& 1.03 & 0.81  \\
%         KDEEB               &  \textbf{0.26} & 1.12& 1.09& 0.90     & \textbf{0.29} & 1.13& 1.08 & 0.92     & \textbf{0.25} & 1.12& 1.07 & 0.86   \\
%         Edge-Path           &  0.92 & 1.04& \textbf{1.00} & 0.77    &  0.97 & 1.04& \textbf{1.00} & 0.78         & 0.89 & 1.05& \textbf{1.00} & 0.80  \\
%         \hline \hline
%         &  \multicolumn{4}{c||}{Cubes 4R} & \multicolumn{4}{c||}{Noise} \\
%         &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$ &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$         \\
%         \cline{1-9}
%         Straight Line       &   1.00 &  1.00& 1.00 &  0.56 &   1.00 &  1.00& 1.00 &  0.58  \\
%         \cline{1-9}
%         Force-based         &  0.74 & \textbf{1.01}& \textbf{1.00} & 0.88  & 0.94 & 1.01& \textbf{1.00} & 0.77   \\
%         Confluent    &  0.94 & 1.20& \textbf{1.00} & \textbf{0.79}          & 1.00 &  \textbf{1.00}& \textbf{1.00} &  \textbf{0.58}     \\
%         Winding Roads       &  0.54 & 1.04& 1.02 & 0.81        & 0.67 & 1.06& 1.05 & 0.97        \\
%         KDEEB               &  \textbf{0.28} & 1.13& 1.09 & 0.95          & \textbf{0.45} & 1.19& 1.18 & 0.99      \\
%         Edge-Path           &  0.93 & 1.04& \textbf{1.00} & \textbf{0.79}          & 1.00 &  \textbf{1.00} & \textbf{1.00} &  \textbf{0.58}      \\
%     \end{tabular}
%     \label{tab:synthetic}
% \end{table*}

%%%%%
%%% 3-digit version of the table
%%%%%

\begin{figure*}
    \centering
      \subfigure[Straight Line]{\label{fig:cubesSL}\includegraphics[width=0.16\linewidth]{figures/cubes/straight.png}}
      \subfigure[KDEEB]{\label{fig:cubesKDE}\includegraphics[width=0.16\linewidth]{figures/cubes/kdeeb.png}}
      \subfigure[Winding Roads]{\label{fig:cubesWR}\includegraphics[width=0.16\linewidth]{figures/cubes/wr.png}}
      \subfigure[Confluent]{\label{fig:cubesConf}\includegraphics[width=0.16\linewidth]{figures/cubes/confluent.png}}
      \subfigure[Force-directed]{\label{fig:cubesFB}\includegraphics[width=0.16\linewidth]{figures/cubes/forcebased.png}}
      \subfigure[Edge-Path]{\label{fig:cubesFPB}\includegraphics[width=0.16\linewidth]{figures/cubes/epb.png}}
    \caption{The Cubes 2R dataset shows the bundling of two connected components. KDEEB, Winding Roads and Force-directed bundle edges regardless if edges are connected in the data. Confluent drawings and Edge-Path only bundle edges in their respective components.}
    \label{fig:cubes2R}
\end{figure*}

\begin{table*}[t]
    \caption{Scores of the quality metrics for the undirected synthetic datasets and all bundling algorithms. Column  $\mathrm{dist}_\Gamma$ gives mean and median.
    }
    \centering
    \begin{tabular}{r||c|cc|c||c|cc|c||c|cc|c||}
                            & \multicolumn{4}{c||}{Cubes 1R}   & \multicolumn{4}{c||}{Cubes 2R}  & \multicolumn{4}{c||}{Cubes 3R} \\
                            &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$      &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}   &  $\mathrm{ambig}_\Gamma$    &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$ \\
                            \hline
        Straight Line       &  1.000 &  1.000& 1.000 &  0.471           &    1.000 &  1.000& 1.000 &  0.550     &    1.000 &  1.000& 1.000 &  0.503 \\
        \hline
        Force-directed         &  0.831 & \textbf{1.037}& 1.012 & 0.873            &  0.773 & \textbf{1.029}& 1.018 & 0,929    & 0.848 & \textbf{1.040}& 1.021 & 0,878    \\
        Confluent    &  0.953 & 1.243& 1.001 & \textbf{0.747}    & 0.943 & 1.213& 1.001 & \textbf{0.750}          & 0.950 & 1.232& \textbf{1.000} & \textbf{0.729}   \\
        Winding Roads       &  0.588 & 1.047& 1.029 & 0.792             & 0.624 & 1.043& 1.022 & 0.780          & 0.545 & 1.044& 1.028 & 0.808  \\
        KDEEB               &  \textbf{0.255} & 1.124& 1.091& 0.895     & \textbf{0.286} & 1.132& 1.083 & 0.919     & \textbf{0.247} & 1.115& 1.068 & 0.860   \\
        Edge-Path           &  0.917 & 1.040& \textbf{1.000} & 0.773    &  0.968 & 1.043& \textbf{1.000} & 0.777         & 0.891 & 1.046& \textbf{1.000} & 0.799  \\
        \hline \hline
        &  \multicolumn{4}{c||}{Cubes 4R} & \multicolumn{4}{c||}{Noise} \\
        &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$ &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$         \\
        \cline{1-9}
        Straight Line       &   1.000 &  1.000& 1.000 &  0.558 &   1.000 &  1.000& 1.000 &  0.576  \\
        \cline{1-9}
        Force-directed         &  0.737 & \textbf{1.009}& 1.004 & 0.878  & 0.944 & 1.009& 1.004 & 0.766   \\
        Confluent    &  0.941 & 1.200& 1.001 & 0.794          & 1.000 &  \textbf{1.000}& \textbf{1.000} &  \textbf{0.576}   \\
        Winding Roads       &  0.541 & 1.041& 1.023 & 0.813        & 0.667 & 1.062& 1.050 & 0.965        \\
        KDEEB               &  \textbf{0.281} & 1.126& 1.094 & 0.945          & \textbf{0.453} & 1.185& 1.175 & 0.992      \\
        Edge-Path           &  0.933 & 1.036& \textbf{1.000} & \textbf{0.792}          & 1.000 &  \textbf{1.000} & \textbf{1.000} &  \textbf{0.576}      \\
    \end{tabular}
    \label{tab:synthetic}
\end{table*}




% \begin{table*}[]
%     \centering
%     \begin{tabular}{r||c|c|c||c|c|c||c|c|c||c|c|c|c|c|c|c|c|c}
%                             & \multicolumn{3}{c||}{Cubes 1R}   & \multicolumn{3}{c||}{Cubes 2R}  & \multicolumn{3}{c||}{Cubes 3R} & \multicolumn{3}{c|}{Cubes 4R} & \multicolumn{3}{c|}{Noise} \\
%                             &  $\mathrm{ink}_J$   &  $\mathrm{dist}_\Gamma$     &  $\mathrm{ambig}_\Gamma$      &  $\mathrm{ink}_J$   &  $\mathrm{dist}_\Gamma$   &  $\mathrm{ambig}_\Gamma$    &  $\mathrm{ink}_J$    &  $\mathrm{dist}_\Gamma$     &  $\mathrm{ambig}_\Gamma$ &  $\mathrm{ink}_J$    &  $\mathrm{dist}_\Gamma$     &  $\mathrm{ambig}_\Gamma$ &  $\mathrm{ink}_J$    &  $\mathrm{dist}_\Gamma$     &  $\mathrm{ambig}_\Gamma$         \\
%                             \hline
%         Straight            &  1.000 &  1.000; 1.000 &  0.471       &    1.000 &  1.000; 1.000 &  0.550 &    1.000 &  1.000; 1.000 &  0.503 &   1.000 &  1.000; 1.000 &  0.558 &   1.000 &  1.000; 1.000  & 0.503  \\
%         Force-based         &  0.8310 & 1.037; 1.012 & 0.873        &  0.773 & 1.029; 1.018 & 0,929      & 0.848 & 1.040; 1.021                                  &  0.737 & 1.009; 1.004 & 0.878  & 0.944 & 1.009; 1.004 & 0.766   \\
%         Confluent Drawing   &  0.953 & 1.243; 1.001 & 0.747         & 0.943 & 1.213; 1.001 & 0.750      & 0.950 & 1.232; 1000 & 0.729   & 0.941 & 1.200; 1.001 & 0.794          &  \textbf{1.000; 1.000} &  \textbf{0.576}   \\
%         Winding Roads       &  0.588 & 1.047; 1.029 & 0.792         & 0.624 & 1.043; 1.022 & 0.780      & 0.545 & 1.044; 1.028 & 0.808  & 0.541 & 1.041; 1.023 & 0.813        & 0.667 & 1.062; 1.050 & 0.965        \\
%         KDEEB               &  \textbf{0.255} & 1.124; 1.091 & 0.895 & 0.286 & 1.132; 1.083 & 0.919     & 0.247 & 1.115; 1.068 & 0.860  & \textbf{0.281} & 1.041; 1.023 & 0.813          & \textbf{0.453} & 1.185; 1.175 & 0.992      \\
%         Edge-Path           &  0.917 & 1.040; 1.000 & 0.773        &  0.968 & 1.043; 1.000 & 0.777     & 0.891 & 1.046; 1.000 & 0.799  & 0.933 & 1.036; 1.000 & 0.792          & 1.000 &  \textbf{1.000; 1.000} &  \textbf{0.576}      \\
%     \end{tabular}
%     \caption{Caption}
%     \label{tab:synthetic}
% \end{table*}


{\bf Ink Reduction.} Naturally, the ink reduction for Straight Line is 1. KDEEB consistently and as expected reduces the ink most to about 25--30\% on all four Cubes instances. Winding Roads is second with ink values of 54--62\% and then Force-directed with ink values of 73--85\%. Confluent and Edge-Path have a relatively low reduction of 89--97\%. This behavior is expected as the more graph topology-aware bundling algorithms do not detect many non-trivial bundles. The stronger ink reduction of the other approaches comes at the cost of overbundling some edges and thus creating potential ambiguities.
The results on noise are similar (see also Fig.~\ref{fig:noise}), where KDEEB detects many edge bundles reducing the ink to 45\%, Winding Roads to 67\% and Force-directed to 94\%. Confluent and Edge-Path do not change the input layout at all. 


%{\bf Mean Edge Ambiguity.}  Usually, straight line should perform the best. Edge-Path bundling outperforms everything by at least $0.2$ units on the perfect matching.  This is because we route along paths.  For the randomised version, edge-path bundling usually beats all approaches but occasionally is on par with confluent drawings. 

{\bf Distortion.} By definition, the Straight Line layout has a distortion of 1. Table~\ref{tab:synthetic} reports the mean and median edge distortion values. While the mean distortion is generally least for Force-directed bundling with just a few percent, the median distortion is consistently smallest for Edge-Path with a value of 1, meaning that the majority of edges is unbundled and thus undistorted. Winding Roads is next, while Confluent and KDEEB have mean distortions of 11--13\% (KDEEB) and 20--24\% (Confluent). The observed distortions are relatively consistent across all four datasets and match our expectations with low distortions for the more topology-aware algorithms and higher distortion for the algorithms that find more bundles in this dataset. The observed distortions in the Noise data is non-existent for Confluent and Edge-Path since no edges are re-routed at all. Force-directed, producing only few and thin bundles, has generally low distortion, followed by Winding Roads with mean distortion of 1.06 and KDEEB with 1.18. 


{\bf Ambiguity} The ambiguity scores are lowest for the Straight Line setting that has no bundling. Still we observe ambiguity values of 0.47--0.56, which is explainable by shallow-angle edge crossings. All bundling algorithms increase the ambiguity, where Force-directed and KDEEB create the largest ambiguity scores of 0.86--0.95, followed by Winding Roads with 0.78--0.81, Edge-Path (0.77--0.79), and Confluent (0.73--0.79) with the lowest ambiguity scores among the five bundling algorithms.  Algorithms that produce stronger bundling with more ink reduction also lead to more vertex-to-vertex ambiguities in the resulting layouts. Winding roads is a special case here, as it manages to reduce the ink considerably more than Force-directed, but still outperforms it on the ambiguity metric. On the Noise data, Confluent and Edge-Path again obtain the same initial ambiguity as Straight Line. Force-directed has an ambiguity score of 0.77, whereas Winding Roads and KDEEB even reach scores of 0.97 and 0.99, respectively. 


%\martin{need to discuss the noise data next}

% Usually, straight line should perform the best. It is sometimes close to confluent random, but confluent does not bundle.  This is because we route along paths.  For the randomised version, edge-path bundling usually beats all approaches but occasionally is on par with confluent drawings, but confluent often does not bundle. 

{\bf Qualitative.}  Fig.~\ref{fig:cubes2R} shows our results.  On the Cubes datasets, force-directed, KDEEB and winding roads can mix the two independent streams of edges. Confluent does not mix these streams by design, but has a low degree of bundling.  Edge-path bundling bundles within each stream but does not connect the two independent streams as there is no path between them.  This demonstrates that it is able to avoid grouping unrelated edges together.

\subsection {Real Data}
In this section, we discuss the results on our three real world datasets. Tables~\ref{tab:real} and~\ref{tab:realDir} show the scores of the quality metrics and Fig.~\ref{fig:airlinesUndirected}, Fig.~\ref{fig:teaser}, and Fig.~\ref{fig:airtrafficUD} show the bundled layouts for Airlines, Migrations, and Air Traffic, respectively.

%\martin{discuss the performance reg. the 3 metrics}

\begin{table*}[t]
    \caption{Scores of the quality metrics for the undirected real-world datasets and all bundling algorithms. Column $\mathrm{dist}_\Gamma$ gives mean and median.}
    \centering
    \begin{tabular}{r||c|cc|c||c|cc|c||c|cc|c||}
                            & \multicolumn{4}{c||}{US Airlines}   & \multicolumn{4}{c||}{Migrations}  & \multicolumn{4}{c||}{Air Traffic}  \\
                            &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$      &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}   &  $\mathrm{ambig}_\Gamma$    &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$  \\
                            \hline
        Straight Line           &  1.000    &  1.000& 1.000 &  0.587                &  1.000 &  1.000& 1.000 &  0,705           &  1.000 &  1.000& 1.000 &  0.737  \\
        \hline
        Force-directed         &  0.758    &  \textbf{1.028}& \textbf{1.015} &  \textbf{0.695}                &  0.719 &  1.104& 1.061 &  0,882           &  0.769 &  1.054& 1.024 &  \textbf{0.778}  \\
        Confluent       &  0.770    &  1.292& 1.117 &  0.854                &  0.850 &  1.397& 1.140 &  0,898           &  0.824 &  1.472& 1.280 &  0.902  \\
        Winding Roads       &  0.423    &  1.058& 1.043 &  0.782                &  0.490 &  \textbf{1.058}& 1.043 &  \textbf{0,871}           &  0.495 &  \textbf{1.053}& 1.039 &  0.814  \\
        KDEEB               &  \textbf{0.284}    &  1.213& 1.155 &  0.817       &  0.476 &  1.142& 1.067 &  0,922           &  \textbf{0.376} &  \textbf{1.053}& \textbf{1.018} &  0.906  \\
        Edge-Path           &  0.544    &  1.084& 1.045 &  0.788                &  \textbf{0.472} &  1.071& \textbf{1.033} &  0,888           &  0.513 &  1.111& 1.081 &  0.886  \\
    \end{tabular}
    \label{tab:real}
\end{table*}

\begin{table*}[t]
    \caption{Scores of the quality metrics for the directed real-world datasets and the directed bundling algorithms. Column $\mathrm{dist}_\Gamma$ gives mean and median.}
    \centering
    \begin{tabular}{r|c|cc|c||c|cc|c||c|cc|c||}
                            & \multicolumn{4}{c||}{US Airlines}   & \multicolumn{4}{c||}{Migrations}  & \multicolumn{4}{c||}{Air Traffic}  \\
                            &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$      &  $\mathrm{ink}_J$   &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}  &  $\mathrm{ambig}_\Gamma$    &  $\mathrm{ink}_J$    &  \multicolumn{2}{c|}{$\mathrm{dist}_\Gamma$}     &  $\mathrm{ambig}_\Gamma$  \\
                            \hline
        Straight  Line          &  1.000    &  1.000& 1.000 &  0.710                &  1.000 &  1.000 & 1.000 &  0,705           &  1.000 &  1.000 & 1.000 &  0.737  \\
        \hline
        Force-directed (Divided)        &  \textbf{0.736} &  1.076& 1.038 &  0.870 &  0.750 &  1.108 & 1.060 &  \textbf{0.888}   &  0.822 &  1.407 & 1.385 &  0.865  \\
        Edge-Path           &  0.814 &  \textbf{1.073}& \textbf{1.018} &  \textbf{0.851}         &  \textbf{0.520} &  \textbf{1.077}& \textbf{1.036} &  0.903  &  \textbf{0.724} &  \textbf{1.088}& \textbf{1.053} &  \textbf{0.863}  \\
    \end{tabular}
    \label{tab:realDir}
\end{table*}


\subsubsection{Airlines}

{\bf Ink Reduction.}  On the (undirected) Airlines dataset, KDEEB achieves the largest ink reduction, down to 0.28, followed by Winding Roads and Edge-Path. Force-directed and Confluent achieve less ink reduction with a score of 0.76 and 0.77. These scores also match the visual impression of Fig.~\ref{fig:airlinesUndirected}. The ink reduction result would be expected as edge-path bundling provides a good compromise between ambiguity and visual simplification.

{\bf Distortion.} On the distortion metric, Force-directed performs best with an average distortion of less than 1.03. Winding Roads and Edge Path follow second and third with similar median scores of 1.043 and 1.045. For KDEEB and Confluent we observe higher distortions, which is expected for KDEEB due to the strong ink reduction; for Confluent, as stated before, the bundle routing had not been originally designed for pre-embedded spatial graphs. 

%Similar for all approaches except KDEEB and confluent.  Confluent has the problem of not dealing well with the input drawing.  KDEB overbundles on its default parameters. 

{\bf Ambiguity.} For the ambiguity metric, the Straight Line has an ambiguity score of already 0.59 due to shallow edge crossings. In the bundles layouts, Force-directed achieves the least additional ambiguity, followed by Winding Roads and Edge-Path with similar scores of 0.78--0.79. KDEEB is slightly more ambiguous and the poor edge routing in Confluent lets it score highest on ambiguity. This indicates that Confluent, although having good theoretical ambiguity properties, is not well suited if the vertex positions cannot be adjusted in the layout.

Comparing Winding Roads and Edge-Path, their three scores on Airlines are quite similar and they represent a good compromise between the three metrics. Yet visually, Winding Roads produces more and smaller bundles, whereas Edge-Path groups edges along fewer backbone paths in the input graph. Not all of the bundles in Winding Roads are backed by such structural paths.

% Force-based and straight line do the best.  Force-based doesn't really bundle and when it does it can be ambiguous.  Winding roads and our approach are on par in terms of ambiguity.  The main advantage of winding roads is that is that the bundles are small and therefore have lower ambiguity scores. However, there is not necessarily a path in the graph that realises the smaller bundles in winding roads.  In edge-path bundling, there is.  

% At first, it may seem counter-intuitive that confluent performs poorly on this metric.  However, our approach requires a drawing as input and the metric includes shallow edge crossings.  Bicliques used for bundling are widely separated by the input layout, leading to poor performance.

%KDEB his highly ambiguous due to its tight bundles.

{\bf Qualitative.} Fig.~\ref{fig:airlinesUndirected} shows the results for undirected bundling.  Images for directed bundling are available in the supplementary material. The undirected drawings of force-directed and KDEEB can clarify structure in the drawing.  In particular, there is a large bundle headed east-west and some of the structure in the densely populated east coast.  However, this overaggregation can obscure some details and may not take graph structure into account.  Winding Roads is able to divide the large bundles into smaller ones, but unrelated edges can be grouped together.  Edge-path bundling clarifies the two distinct streams on the west coast follow different paths in the network eastward with Denver seeming to act as a control point.  Also, the bundles on the east coast are four distinct path bundles.  These path bundles loosely correspond to four airport hubs:  Atlanta, Minneapolis, Detroit, and Dallas.  This structure is more difficult to see in the other edge bundling techniques.


\begin{figure*}[p]
    \centering
      \subfigure[Straight Line]{\label{fig:airSL}\includegraphics[width=0.32\linewidth]{figures/airlines/straight_angle.png}}
      \subfigure[Force-directed]{\label{fig:airFB}\includegraphics[width=0.32\linewidth]{figures/airlines/forcebased_angle.png}}
      \subfigure[KDEEB]{\label{fig:airKDE}\includegraphics[width=0.32\linewidth]{figures/airlines/kdeeb_angle.png}}
      \subfigure[Confluent]{\label{fig:airConf}\includegraphics[width=0.32\linewidth]{figures/airlines/confluent_angle.png}}
      \subfigure[Winding Roads]{\label{fig:airWR}\includegraphics[width=0.32\linewidth]{figures/airlines/windingroads_angle.png}}
      \subfigure[Edge-Path]{\label{fig:airFPB}\includegraphics[width=0.32\linewidth]{figures/airlines/epb_angle.png}}
    \caption{Airlines (undirected). {\bf (a)} Input drawing.  {\bf(b)} Force-directed bundling is able to cluster edges into the major flows, but some overaggregation prevents details from being visualised.  {\bf (c)} KDEEB provides a good bundling, but also has overaggregation.  {\bf(c)} Confluent drawings can be imposed on the layout, but as the approach cannot layout the graph bicliques can be distantly located, resulting in suboptimal performance.  {\bf(e)} Winding roads divides the flows into many streams, but these streams can be unfaithful to graph structure.  {\bf (f)} Edge-path bundling aggregates edges using weighted paths.  The four prominent bundle intersections on the east coast correspond to major airports: Atlanta, Detroit, Minneapolis, and Dallas.}
    \label{fig:airlinesUndirected}
\end{figure*}
\begin{figure*}[p]
    \centering
     \subfigure[Force-directed (Divided)]{\label{fig:migrationComparisonFBD}\includegraphics[width=0.42\linewidth]{figures/migrations_D/fbd_angle.png}}
      \subfigure[Edge-Path]{\label{fig:migrationComparisonEBP}\includegraphics[width=0.42\linewidth]{figures/migrations_D/epb_angle.png}}
    \caption{Migrations (directed). {\bf (a)} Divided edge-bundling which uses a forced-based approach. {\bf (b)} Directed edge-path bundling.  Directed edge-path bundling does not bundle unrelated edges together and can reveal more detail on the east coast and in the east-west flow.}
    \label{fig:migrationsDirected}
\end{figure*}
\begin{figure*}[p]
    \centering
        \subfigure[Force-directed]{\label{fig:airtrafficFBD}\includegraphics[width=0.47\linewidth]{figures/airtraffic/forcebased_angle.png}}
        \subfigure[KDEEB]{\label{fig:airtrafficKDEEB}\includegraphics[width=0.47\linewidth]{figures/airtraffic/kdeeb_angle.png}}
        \subfigure[Winding Roads]{\label{fig:airtrafficWR}\includegraphics[width=0.47\linewidth]{figures/airtraffic/wr_angle.png}}
        \subfigure[Edge-Path]{\label{fig:airtrafficEBP}\includegraphics[width=0.47\linewidth]{figures/airtraffic/epb_angle.png}}

      
    \caption{Results of four algorithms on the Air Traffic network.  {\bf (a)} Force-directed bundling is able to recover the major trajectories but does not strongly bundle the network.  {\bf (b)} KDEEB strongly bundles the main flows of airtraffic, but can suffer from overaggregation.  {\c (c)} Winding roads divides the traffic into many smaller bundles, but this may not be reflective of underlying graph structure.  {\bf (d)} With edge-path bundling, each bundle necessarily reflects a path in the network.  There are separate flows across the Atlantic and Asia that correspond to paths through the network.}
    \label{fig:airtrafficUD}
\end{figure*}

\subsubsection{Migrations}

{\bf Ink Reduction.}  For the Migrations dataset (see also the teaser Fig.~\ref{fig:teaser}), Edge-Path actually achieves the best ink reduction, closely followed by KDEEB and Winding Roads, all in the range of 0.47--0.49. Force-directed is next with an ink reduction to 0.72 and Confluent only obtains 0.85. These results match the visual impression of the bundled layouts and are also reflected in the directed Migrations data. 

% Path-edge bundling performs on par with winding roads and KDEEB.  These three algorithms are better than all the other approaches.

{\bf Distortion.} Winding Roads and Edge-Path have the lowest distortion scores, where the former wins regarding the mean (1.06 vs. 1.07), and the latter has a lower median distortion score (1.03 vs. 1.04). Force-directed and KDEEB follow next and Confluent, as before, scores worst in the distortion metric, which we again attribute to its unspecified use for a spatial graph. These results match our expectations and are similarly observed in the directed Migrations data. 

%Similar for all approaches except KDEEB and confluent.  Confluent has the problem of not dealing well with the input %drawing.  KDEEB overbundles on its default parameters. 

{\bf Ambiguity.}  The Migrations straight-line layout has a high baseline ambiguity of 0.7. All methods except KDEEB obtain ambiguity scores in the range 0.87--0.9 with Winding Roads slightly ahead of Force-directed and Edge-Path. KDEEB achieves an ambiguity score of 0.92. Hence apart from KDEEB, which is slightly more ambiguous, we cannot determine a clear advantage among Winding Roads, Force-directed, and Edge-Path by simply comparing their scores. 

{\bf Qualitative.} Considering all three quality metrics together, we observe that Edge-Path and Winding Roads are doing very well on all of them combined. So we should analyse the visual results more closely to find similarities and differences.
%Similar story to airline.  Winding roads does well due to the small bundles.  These small bundl be ambiguous where ours will necessarily have a path.
Fig.~\ref{fig:teaser} shows the undirected bundling approaches on migrations.  Force-directed and KDEEB is able to present the main east-west direction of flow and the graph structure on the east coast to some degree, but aggregates to a very high degree and can include unrelated edges.  Winding roads further subdivides these bundles, but again some of the structure can be obfuscated by clustering unrelated edges together.  Edge-path bundling demonstrates flows that are in the underlying graph.  The east-west flows actually correspond to two distinct paths:  one that heads northward and one that heads towards Texas.  On the east coast, the flows are further divided into a smaller number of compact streams that reflect paths in the data.

Fig.~\ref{fig:migrationsDirected} compares directed edge bundling using a force-directed approach to our own.  The force directed approach is able to divide out streams heading in different directions as can be seen in the east-west parallel flows across the country and the north-south flows on the east and west coast.  However, these patterns contain a number of unrelated edges.  In edge-path bundling, the east-west flow divides into three parts around Texas with the thickest bundle heading towards the great lakes region.  On the east coast, more detail is revealed in the north-south direction.  All of this detail depends on the structure of the underlying graph as unrelated edges are not bundled.

\subsubsection{Air Traffic}

Fig.~\ref{fig:airtrafficUD} shows the results of the four bundling approaches on this dataset with Tables~\ref{tab:real} and \ref{tab:realDir} showing the metric results.

{\bf Ink Ratio.}  On ink ratio, KDEEB (0.38) and Winding Roads (0.5) perform the best with Edge-Path bundling ranked third (0.51).  There is a large gap between the other approaches and these three algorithms.   On the directed datasets, edge-path bundling outperforms force-directed.  Edge-path bundling aims at bundling well while reducing the amount of ambiguity in the network and therefore it is competitive with top bundling approaches. 

{\bf Distortion.}  In terms of average distortion, edge-path bundling ranks fourth only outperforming confluent, but when looking at the median distortion it is very much on par with all four approaches.  Confluent does not perform well on distortion as it is forced to retain the input layout meaning that bicliques could be separated by large distances.  Even though edge-path bundling has some edges that are more distorted than the other approaches, distortion for the median edge is similar to other approaches in this experiment, indicating similar performance for these four approaches.

{\bf Ambiguity.}  When quantifying all edge ambiguities, force-directed has the lowest ambiguity with edge-path bundling (0.886) performing similar to winding roads (0.814).  There is less bundling in the force-directed approach, meaning that it has lower ambiguities.  The bundles in winding roads are smaller, giving it an advantage in terms of this metric, but edge-path bundling seems to perform in a similar way.  KDEEB and confluent are not too far away but slightly more ambiguous.

{\bf Qualitative.}  Fig.~\ref{fig:airtrafficUD} shows the results of force-directed, KDEEB, winding roads, and edge-path bundling on this global airline dataset.  Force-directed is able to simplify the east-west flows across the atlantic and pacific, but only at a high level with many of the edges remaining unaggregated.  KDEEB is able to greatly simplify these flows, but suffers from some overaggregation.  Winding roads simplifies these flows into several smaller streams, but these streams may not be reflective of graph structure.  Edge-path bundling provides a compromise between level of bundling and ambiguity.  In this image, flows from Europe to South America are a separate yellow bundle, indicating few independent paths.  Flights directly across the Atlantic are divided into separate bundles that represent paths in the graph as well as detail in the United States being revealed.  Flights in Asia split into a triangle of streams towards Australia with north-south flights being in dependant from flights on the continent.  Edge-path bundling is able to reveal structure in this network that is more faithful to the underlying graph structure.   

%\subsection{Path-bundling experiments}

%\subsection{Evaluation against other bundling algorithms}



% \begin{figure*}
%     \centering
%       \subfigure[SL]{\label{fig:airtrafficSL}\includegraphics[width=0.32\linewidth]{figures/airtraffic/straight_angle.png}}
%       \subfigure[Edge-Path]{\label{fig:airtrafficEBP}\includegraphics[width=0.32\linewidth]{figures/airtraffic/epb_angle.png}}
%       \subfigure[Force-based]{\label{fig:airtrafficFBD}\includegraphics[width=0.32\linewidth]{figures/airtraffic/fbd_angle.png}}
%     \caption{Air traffic directed}
%     \label{fig:airtrafic}
% \end{figure*}

%\begin{figure}
%\centering
%\includegraphics[width=0.70\linewidth]{figures/limitations.png}
%\caption{The shortest path can create complex routes or self crossings, resulting in swirl artifacts.  %Future work could detect them and eliminate them from the bundling.}
%\label{fig:limitations}
%\end{figure}

\section{Discussion, Limitations, and Conclusion}

Edge-path bundling is not without its ambiguities even though the type of ambiguity is less severe.  As shown in Fig.~\ref{fig:pathamb}, direct connections between vertices can be ambiguous in this edge-path cluster, but paths between all vertices will exist in the cluster by definition.  This edge ambiguity, or loss of information, is similar to node aggregation strategies~\cite{archambault_2008,archambault_2011,golodetz_2020,vanHam_2004,abello_2006,batagelj_2011} but involving edges.  In visualisations produced by these strategies, it is impossible to understand \textit{how} the vertices within the aggregated node connect, only that they are connected; in path-edge bundling, we know the bundle is connected and paths between all vertices in the bundle exist, but specific connections are difficult to read.  Interactive techniques, similar to Edgelens~\cite{wong_2003}, could be explored to disambiguate this ambiguity. Edge-path bundles can be more convoluted as they must follow shortest paths in a graph.  %Fig.~\ref{fig:limitations} shows these swirl artifacts that can occur in edge-path bundlings.  
Detection of these loops would solve this issue but remains future work. 

When bundling directed graphs, edge-path bundling can give poor results, due to the fact that a directed graph may have many forward and backward edges between pairs of vertices. This can lead to edges being bundled along the same path in opposite directions. When combined with overplotting, this may result in indistinguishable bundles. Future work could focus on a better routing approach for bundles or avoiding to use the same path in both directions.  Edge-path bundling takes a graph and a layout as input to compute the bundled drawing. An interesting area of future work would be to design layout algorithms that maximise the edge-path bundling as part of the layout process.

Edge-path bundling has a worst-case complexity of $O(|E|^2\log |E|)$ but works well in practice.  For network with a near quadratic number of edges, the performance could deteriorate.  From a theoretical standpoint, finding approximations or algorithms that are faster are of interest.  Multilevel bundling or parallelisation approaches could also be applied to reduce this worst-case running time complexity.  %The approach could lend itself to parallel approaches, but this also remains future work.

We presented a method for bundling graphs by considering edge-path pairs.  The resulting drawings do not incur independent edge ambiguities and are more resilient to creating signal through bundling when there is none.  Our resulting bundles provide a new compromise between degree of bundling and faithfulness to the underlying graph structure.



%\bibliographystyle{abbrv}
%\bibliographystyle{abbrv-doi}
%\bibliographystyle{abbrv-doi-narrow}
\bibliographystyle{abbrv-doi-hyperref}
%\bibliographystyle{abbrv-doi-hyperref-narrow}


\bibliography{bibliography}

\end{document}

